Convolutional Oriented Boundaries

We present Convolutional Oriented Boundaries (COB), which produces multiscale oriented contours and region hierarchies starting from generic image classification Convolutional Neural Networks (CNNs). COB is computationally efficient, because it requires a single CNN forward pass for contour detection and it uses a novel sparse boundary representation for hierarchical segmentation; it gives a significant leap in performance over the state-of-the-art, and it generalizes very well to unseen categories and datasets. Particularly, we show that learning to estimate not only contour strength but also orientation provides more accurate results. We perform extensive experiments on BSDS, PASCAL Context, PASCAL Segmentation, and MS-COCO, showing that COB provides state-of-the-art contours, region hierarchies, and object proposals in all datasets.

==> data/obj_cands/COCO_train2014_GLS.txt <==
ncands	jac_instance	average_recall	rec_at_0.5	rec_at_0.7	rec_at_0.85
998.361258	0.421626	0.200414	0.425762	0.247842	0.099436


==> data/obj_cands/COCO_train2014_GOP.txt <==
ncands	jac_instance	average_recall	rec_at_0.5	rec_at_0.7	rec_at_0.85
637.942851	0.473675	0.223610	0.507339	0.276684	0.081928


==> data/obj_cands/COCO_train2014_LPO.txt <==
ncands	jac_instance	average_recall	rec_at_0.5	rec_at_0.7	rec_at_0.85
2628.113236	0.592946	0.297326	0.675088	0.366930	0.112590


==> data/obj_cands/COCO_train2014_MCG.txt <==
ncands	jac_instance	average_recall	rec_at_0.5	rec_at_0.7	rec_at_0.85
50.000000	0.325348	0.134162	0.306460	0.159764	0.058780
55.000000	0.333131	0.138351	0.315439	0.165046	0.060721
60.000000	0.340155	0.142185	0.323444	0.169917	0.062554
65.000000	0.346576	0.145736	0.330793	0.174419	0.064263
70.000000	0.352442	0.149067	0.337698	0.178598	0.065864
75.000000	0.357976	0.152190	0.344211	0.182580	0.067343
80.000000	0.363173	0.155084	0.350170	0.186193	0.068754
85.000000	0.368018	0.157838	0.355946	0.189674	0.070091
90.000000	0.372510	0.160409	0.361263	0.192855	0.071348
95.000000	0.376686	0.162815	0.366214	0.195886	0.072541
100.000000	0.380640	0.165129	0.370932	0.198824	0.073693
125.000000	0.397639	0.175026	0.391408	0.211203	0.078671
150.000000	0.411391	0.183234	0.408171	0.221574	0.082819
175.000000	0.422627	0.189947	0.421780	0.230280	0.086251
200.000000	0.432371	0.195899	0.434087	0.237781	0.089307
225.000000	0.440784	0.201130	0.444813	0.244426	0.091973
250.000000	0.448116	0.205674	0.453991	0.250189	0.094310
275.000000	0.454655	0.209765	0.462262	0.255340	0.096439
300.000000	0.460634	0.213541	0.470046	0.260112	0.098344
325.000000	0.466114	0.217068	0.477292	0.264474	0.100186
350.000000	0.471145	0.220312	0.483925	0.268592	0.101870
375.000000	0.475734	0.223275	0.489913	0.272310	0.103354
400.000000	0.479944	0.226076	0.495373	0.276045	0.104842
425.000000	0.483895	0.228716	0.500645	0.279494	0.106237
450.000000	0.487675	0.231269	0.505659	0.282858	0.107557
475.000000	0.491189	0.233663	0.510312	0.286021	0.108788
500.000000	0.494563	0.235997	0.514827	0.289073	0.110049
525.000000	0.497729	0.238141	0.519104	0.291805	0.111208
550.000000	0.500786	0.240254	0.523258	0.294575	0.112272
575.000000	0.503649	0.242284	0.527187	0.297219	0.113322
600.000000	0.506357	0.244216	0.530973	0.299718	0.114400
625.000000	0.508986	0.246097	0.534637	0.302193	0.115450
649.999867	0.511429	0.247891	0.538131	0.304503	0.116449
674.999263	0.513781	0.249606	0.541376	0.306808	0.117345
699.998659	0.516032	0.251284	0.544608	0.309007	0.118228
724.997850	0.518168	0.252859	0.547632	0.311142	0.119004
749.996823	0.520276	0.254448	0.550729	0.313222	0.119899
774.995615	0.522299	0.255998	0.553646	0.315281	0.120754
799.994407	0.524154	0.257429	0.556403	0.317163	0.121543
824.992535	0.525991	0.258844	0.559046	0.319011	0.122278
849.989261	0.527731	0.260197	0.561621	0.320768	0.123032
874.982653	0.529392	0.261484	0.564052	0.322465	0.123761
899.968701	0.531004	0.262735	0.566336	0.324140	0.124477
924.942790	0.532600	0.263989	0.568615	0.325844	0.125175
949.900245	0.534091	0.265168	0.570801	0.327425	0.125847
974.841682	0.535518	0.266309	0.572915	0.328938	0.126486
999.760035	0.536915	0.267429	0.575032	0.330430	0.127108
1490.555803	0.558049	0.285283	0.606902	0.354742	0.137303
1962.168126	0.571050	0.297538	0.627908	0.371709	0.144339
2409.503400	0.580036	0.306713	0.643325	0.384511	0.149849
2828.897527	0.586776	0.314002	0.654988	0.394936	0.154308
3217.970501	0.591978	0.319868	0.664234	0.403475	0.157961
3575.370680	0.596132	0.324653	0.671525	0.410610	0.160917
3899.042581	0.599505	0.328613	0.677510	0.416529	0.163348
4187.812824	0.602297	0.331943	0.682472	0.421542	0.165428
4440.983886	0.604576	0.334657	0.686369	0.425714	0.167147
4657.991955	0.606456	0.336907	0.689603	0.429042	0.168487
5365.149886	0.612161	0.343736	0.699172	0.439710	0.172954


==> data/obj_cands/COCO_train2014_QT.txt <==
ncands	jac_instance	average_recall	rec_at_0.5	rec_at_0.7	rec_at_0.85
50.000000	0.178503	0.016163	0.063209	0.010420	0.003355
55.000000	0.186271	0.016525	0.065369	0.010479	0.003355
60.000000	0.189756	0.016897	0.067058	0.010656	0.003365
65.000000	0.192553	0.017314	0.068839	0.010900	0.003374
70.000000	0.195899	0.017652	0.070542	0.011016	0.003375
75.000000	0.198523	0.017862	0.071564	0.011104	0.003380
80.000000	0.200934	0.018021	0.072439	0.011153	0.003380
85.000000	0.204897	0.018220	0.073625	0.011188	0.003382
90.000000	0.207414	0.018420	0.074680	0.011237	0.003384
95.000000	0.211227	0.018626	0.075821	0.011292	0.003384
100.000000	0.215250	0.018872	0.077218	0.011337	0.003384
125.000000	0.229562	0.019987	0.083011	0.011715	0.003389
150.000000	0.233934	0.020629	0.086037	0.011991	0.003402
175.000000	0.242139	0.021157	0.089096	0.012118	0.003404
200.000000	0.254689	0.021911	0.093413	0.012272	0.003404
225.000000	0.263691	0.022525	0.096923	0.012396	0.003405
250.000000	0.268486	0.022966	0.099299	0.012501	0.003405
275.000000	0.271340	0.023404	0.101360	0.012683	0.003409
300.000000	0.274579	0.023609	0.102559	0.012725	0.003410
325.000000	0.277490	0.023829	0.103812	0.012792	0.003410
350.000000	0.281278	0.024109	0.105403	0.012852	0.003410
375.000000	0.285058	0.024385	0.106978	0.012931	0.003410
400.000000	0.288783	0.024670	0.108589	0.012986	0.003410
425.000000	0.292783	0.024956	0.110201	0.013053	0.003410
450.000000	0.295717	0.025163	0.111424	0.013098	0.003410
475.000000	0.299107	0.025372	0.112668	0.013130	0.003410
500.000000	0.301432	0.025596	0.113839	0.013207	0.003415
525.000000	0.302943	0.025820	0.114953	0.013287	0.003415
550.000000	0.303420	0.025895	0.115321	0.013306	0.003415
575.000000	0.304010	0.025943	0.115594	0.013319	0.003415
600.000000	0.304866	0.026016	0.116009	0.013337	0.003415
625.000000	0.305926	0.026101	0.116524	0.013351	0.003415
650.000000	0.307227	0.026209	0.117119	0.013378	0.003415
675.000000	0.308872	0.026353	0.117942	0.013401	0.003417
700.000000	0.311081	0.026526	0.118949	0.013421	0.003417
725.000000	0.313535	0.026737	0.120153	0.013476	0.003419
750.000000	0.316077	0.026957	0.121356	0.013526	0.003419
775.000000	0.318710	0.027184	0.122624	0.013583	0.003419
800.000000	0.321349	0.027383	0.123813	0.013613	0.003420
825.000000	0.323667	0.027560	0.124863	0.013647	0.003420
850.000000	0.325654	0.027738	0.125885	0.013675	0.003420
875.000000	0.327320	0.027896	0.126822	0.013704	0.003424
900.000000	0.328780	0.028022	0.127570	0.013724	0.003424
925.000000	0.330073	0.028125	0.128150	0.013742	0.003424
950.000000	0.331064	0.028219	0.128675	0.013766	0.003424
975.000000	0.331857	0.028295	0.129122	0.013779	0.003424
1000.000000	0.332480	0.028361	0.129507	0.013792	0.003424
1500.000000	0.342123	0.029299	0.134759	0.014006	0.003424
2000.000000	0.353362	0.030343	0.140553	0.014244	0.003427
2047.000000	0.353621	0.030396	0.140795	0.014267	0.003427
2047.000000	0.353621	0.030396	0.140795	0.014267	0.003427
2047.000000	0.353621	0.030396	0.140795	0.014267	0.003427
2047.000000	0.353621	0.030396	0.140795	0.014267	0.003427
2047.000000	0.353621	0.030396	0.140795	0.014267	0.003427
2047.000000	0.353621	0.030396	0.140795	0.014267	0.003427
2047.000000	0.353621	0.030396	0.140795	0.014267	0.003427
2047.000000	0.353621	0.030396	0.140795	0.014267	0.003427
2047.000000	0.353621	0.030396	0.140795	0.014267	0.003427


==> data/obj_cands/COCO_train2014_RIGOR.txt <==
ncands	jac_instance	average_recall	rec_at_0.5	rec_at_0.7	rec_at_0.85
1512.592163	0.501052	0.258441	0.538494	0.326031	0.128050


==> data/obj_cands/COCO_train2014_SCG.txt <==
ncands	jac_instance	average_recall	rec_at_0.5	rec_at_0.7	rec_at_0.85
50.000000	0.307947	0.118097	0.281960	0.137758	0.047298
55.000000	0.314677	0.121808	0.289714	0.142448	0.049032
60.000000	0.320856	0.125217	0.296894	0.146607	0.050702
65.000000	0.326564	0.128409	0.303568	0.150597	0.052249
70.000000	0.331660	0.131273	0.309509	0.154283	0.053682
75.000000	0.336398	0.133944	0.315144	0.157573	0.054952
80.000000	0.340888	0.136519	0.320468	0.160861	0.056146
85.000000	0.345073	0.138884	0.325346	0.163870	0.057280
90.000000	0.348920	0.141115	0.329940	0.166746	0.058356
95.000000	0.352603	0.143195	0.334406	0.169367	0.059357
100.000000	0.356065	0.145224	0.338501	0.171937	0.060346
125.000000	0.371062	0.153898	0.356331	0.182876	0.064762
150.000000	0.383096	0.160985	0.370822	0.191875	0.068421
175.000000	0.393331	0.167076	0.383151	0.199708	0.071593
200.000000	0.402139	0.172432	0.393919	0.206455	0.074481
225.000000	0.409842	0.177137	0.403560	0.212404	0.076953
250.000000	0.416694	0.181379	0.411980	0.217875	0.079198
274.999831	0.422924	0.185237	0.419816	0.222781	0.081162
299.999529	0.428629	0.188839	0.427038	0.227322	0.083075
324.999227	0.433866	0.192154	0.433682	0.231517	0.084898
349.998140	0.438781	0.195281	0.440100	0.235456	0.086455
374.994528	0.443218	0.198150	0.445805	0.239139	0.087952
399.987365	0.447391	0.200891	0.451284	0.242689	0.089396
424.972869	0.451324	0.203486	0.456386	0.246061	0.090747
449.947332	0.454981	0.205910	0.461096	0.249222	0.092044
474.902214	0.458323	0.208134	0.465443	0.252107	0.093273
499.827513	0.461609	0.210351	0.469778	0.255004	0.094407
524.715884	0.464592	0.212360	0.473741	0.257580	0.095482
549.550777	0.467389	0.214245	0.477516	0.259960	0.096543
574.325683	0.470095	0.216100	0.481085	0.262402	0.097530
599.021297	0.472632	0.217825	0.484436	0.264591	0.098508
623.617240	0.475033	0.219465	0.487766	0.266655	0.099440
648.109201	0.477330	0.221051	0.490924	0.268726	0.100234
672.485414	0.479529	0.222590	0.493923	0.270792	0.101030
696.734668	0.481604	0.224109	0.496778	0.272789	0.101837
720.841972	0.483615	0.225543	0.499650	0.274590	0.102593
744.803812	0.485465	0.226883	0.502105	0.276306	0.103314
768.604738	0.487246	0.228137	0.504520	0.277939	0.104009
792.239941	0.489012	0.229380	0.506862	0.279598	0.104699
815.713468	0.490700	0.230598	0.509222	0.281194	0.105292
839.011138	0.492341	0.231804	0.511612	0.282689	0.105898
862.114263	0.493889	0.232984	0.513882	0.284206	0.106528
885.019026	0.495349	0.234061	0.516016	0.285601	0.107117
907.734160	0.496774	0.235117	0.518005	0.286998	0.107677
930.260959	0.498133	0.236139	0.520057	0.288327	0.108219
952.586666	0.499424	0.237103	0.521904	0.289597	0.108758
974.706039	0.500679	0.238056	0.523733	0.290846	0.109270
1369.027469	0.518914	0.252688	0.551126	0.310244	0.117295
1667.139244	0.528967	0.261360	0.566542	0.322305	0.122119
1871.429376	0.534734	0.266583	0.575827	0.329596	0.124885
1995.914560	0.537873	0.269522	0.580935	0.333826	0.126521
2061.195197	0.539444	0.270993	0.583566	0.335821	0.127297
2090.420267	0.540095	0.271621	0.584586	0.336774	0.127658
2101.657937	0.540318	0.271840	0.584944	0.337079	0.127791
2105.316273	0.540386	0.271904	0.585050	0.337174	0.127822
2106.412911	0.540403	0.271921	0.585083	0.337201	0.127836
2106.762318	0.540408	0.271926	0.585085	0.337208	0.127844
2106.935736	0.540411	0.271929	0.585088	0.337211	0.127844


==> data/obj_cands/COCO_train2014_SeSe.txt <==
ncands	jac_instance	average_recall	rec_at_0.5	rec_at_0.7	rec_at_0.85
12759.561867	0.632797	0.334630	0.754334	0.407138	0.136120


==> data/obj_cands/COCO_val2014_COB.txt <==
ncands	jac_instance	average_recall	rec_at_0.5	rec_at_0.7	rec_at_0.85
50.000000	0.376589	0.171665	0.368830	0.213300	0.082763
55.000000	0.385685	0.176773	0.379332	0.219614	0.085731
60.000000	0.393920	0.181520	0.388884	0.225609	0.088421
65.000000	0.401343	0.185933	0.397673	0.231115	0.090876
70.000000	0.408283	0.190054	0.406026	0.236243	0.093359
75.000000	0.414685	0.193968	0.413702	0.241083	0.095709
80.000000	0.420476	0.197500	0.420578	0.245670	0.097783
85.000000	0.425929	0.200912	0.427079	0.249949	0.099919
89.999951	0.431035	0.204127	0.433334	0.254023	0.101874
94.999827	0.435754	0.207161	0.439148	0.257754	0.103819
99.999654	0.440208	0.210050	0.444772	0.261481	0.105574
124.998198	0.459710	0.222899	0.469199	0.277704	0.113676
149.995852	0.474983	0.233382	0.488827	0.290963	0.120479
174.993383	0.487606	0.242337	0.505768	0.302231	0.126266
199.990914	0.498179	0.250170	0.519796	0.312265	0.131581
224.988446	0.507298	0.257068	0.531772	0.321457	0.136106
249.985977	0.515200	0.263315	0.542624	0.329525	0.140412
274.982989	0.522401	0.269131	0.552697	0.337424	0.144334
299.979286	0.528574	0.274269	0.561333	0.344146	0.148123
324.975410	0.534336	0.279111	0.569221	0.350585	0.151750
349.971089	0.539511	0.283670	0.576690	0.356694	0.155276
374.966769	0.544306	0.287916	0.583635	0.362294	0.158525
399.962448	0.548756	0.291976	0.589900	0.367744	0.161725
424.957831	0.552809	0.295750	0.595687	0.372859	0.164856
449.952276	0.556533	0.299294	0.601134	0.377525	0.167748
474.946573	0.559861	0.302450	0.605842	0.381617	0.170386
499.940080	0.563130	0.305645	0.610613	0.385881	0.172924
524.932970	0.566226	0.308768	0.615308	0.390170	0.175528
549.924872	0.568944	0.311475	0.619233	0.393887	0.177876
574.913144	0.571551	0.314197	0.623119	0.397621	0.180077
599.898158	0.574047	0.316824	0.626840	0.401428	0.182203
624.878926	0.576366	0.319284	0.630335	0.404826	0.184311
649.857372	0.578475	0.321574	0.633431	0.408013	0.186395
674.832930	0.580563	0.323845	0.636534	0.411262	0.188239
699.801180	0.582439	0.325892	0.639374	0.414108	0.190004
724.762024	0.584240	0.327862	0.642068	0.416875	0.191665
749.710646	0.586056	0.329916	0.644869	0.419725	0.193405
774.646084	0.587684	0.331715	0.647276	0.422322	0.195021
799.564191	0.589245	0.333466	0.649588	0.424888	0.196443
824.462942	0.590779	0.335178	0.651988	0.427235	0.198093
849.335350	0.592213	0.336834	0.654148	0.429645	0.199546
874.165070	0.593516	0.338357	0.656034	0.431788	0.200860
898.961880	0.594829	0.339928	0.658135	0.434190	0.202271
923.716201	0.596027	0.341339	0.659921	0.436163	0.203596
948.420675	0.597178	0.342685	0.661644	0.438126	0.204719
973.069104	0.598329	0.344039	0.663336	0.440029	0.205960
997.654158	0.599408	0.345294	0.664941	0.441964	0.206948
1449.123346	0.613491	0.362287	0.685526	0.467084	0.222877
1757.897615	0.619863	0.370114	0.694700	0.478678	0.230584
1922.095472	0.622575	0.373489	0.698809	0.483463	0.233937
1995.045995	0.623654	0.374824	0.700345	0.485353	0.235331
2023.236767	0.624035	0.375312	0.700900	0.486074	0.235851
2033.505333	0.624163	0.375472	0.701059	0.486376	0.236028
2036.939512	0.624203	0.375519	0.701122	0.486441	0.236094
2038.258049	0.624219	0.375538	0.701153	0.486469	0.236101
2038.677612	0.624223	0.375544	0.701156	0.486469	0.236115
2038.762665	0.624224	0.375544	0.701156	0.486473	0.236115
2038.831967	0.624224	0.375544	0.701156	0.486473	0.236115


==> data/obj_cands/COCO_val2014_FastMCGGlob.txt <==
ncands	jac_instance	average_recall	rec_at_0.5	rec_at_0.7	rec_at_0.85
54.996618	0.371332	0.164554	0.363351	0.202829	0.074199
59.996000	0.378570	0.168992	0.371756	0.208672	0.076848
64.995284	0.385111	0.173122	0.379696	0.213921	0.079413
69.994544	0.391123	0.176855	0.386821	0.218768	0.081639
74.993803	0.396861	0.180387	0.393617	0.223338	0.083844
79.993062	0.401826	0.183539	0.399528	0.227311	0.085890
84.992272	0.406523	0.186531	0.405215	0.231240	0.087669
89.991359	0.411012	0.189460	0.410752	0.234984	0.089520
94.990371	0.415210	0.192238	0.415821	0.238524	0.091306
99.989384	0.419130	0.194780	0.420446	0.241752	0.092967
124.984100	0.435740	0.206043	0.441090	0.256169	0.100296
149.978274	0.448878	0.215295	0.457109	0.268284	0.106687
174.970793	0.459825	0.223166	0.471186	0.278727	0.111988
199.960572	0.469256	0.229986	0.483245	0.287527	0.116852
224.948055	0.477247	0.235891	0.493258	0.295044	0.121093
249.934007	0.484395	0.241313	0.502536	0.302245	0.124969
274.916107	0.490731	0.246082	0.510903	0.308361	0.128419
299.895640	0.496421	0.250498	0.518381	0.314151	0.131758
324.873346	0.501495	0.254424	0.524955	0.319123	0.134788
349.849842	0.506206	0.258167	0.531224	0.324137	0.137704
374.823622	0.510658	0.261640	0.537157	0.328651	0.140319
399.794662	0.514681	0.264814	0.542624	0.332628	0.142652
424.761925	0.518519	0.267992	0.548103	0.336761	0.144989
449.725089	0.522088	0.270877	0.552967	0.340613	0.147087
474.682155	0.525323	0.273608	0.557416	0.344271	0.149167
499.631123	0.528405	0.276227	0.561656	0.347815	0.151105
524.571573	0.531234	0.278553	0.565626	0.350880	0.152780
549.503358	0.533994	0.280861	0.569381	0.353907	0.154527
574.424156	0.536544	0.283027	0.572855	0.356743	0.156133
599.335671	0.538972	0.285113	0.576142	0.359593	0.157804
624.236174	0.541359	0.287244	0.579588	0.362356	0.159437
649.125518	0.543637	0.289200	0.582782	0.364981	0.160869
674.000198	0.545717	0.290998	0.585653	0.367325	0.162311
698.861545	0.547725	0.292739	0.588523	0.369572	0.163663
723.709313	0.549706	0.294469	0.591384	0.371753	0.165054
748.540613	0.551591	0.296134	0.594088	0.373999	0.166375
773.347595	0.553437	0.297750	0.596727	0.376236	0.167595
798.132308	0.555129	0.299272	0.599261	0.378337	0.168670
822.889196	0.556792	0.300724	0.601706	0.380313	0.169776
847.613149	0.558336	0.302101	0.603849	0.382102	0.170851
872.305427	0.559915	0.303568	0.606220	0.384054	0.171992
896.962991	0.561505	0.304972	0.608450	0.385930	0.172976
921.577770	0.562962	0.306314	0.610686	0.387733	0.173985
946.138159	0.564370	0.307606	0.612811	0.389564	0.174873
970.646726	0.565710	0.308783	0.614611	0.391179	0.175802
995.097645	0.566960	0.309922	0.616507	0.392681	0.176686
1463.852558	0.586593	0.328290	0.646301	0.417783	0.189702
1861.212769	0.598800	0.340084	0.665506	0.434145	0.197372
2162.075474	0.606939	0.347950	0.678862	0.445102	0.202198
2374.910206	0.612412	0.353332	0.687981	0.452688	0.205329
2518.064092	0.615994	0.356839	0.694066	0.457573	0.207253
2610.124778	0.618313	0.359132	0.697939	0.460801	0.208561
2666.767801	0.619660	0.360448	0.700168	0.462611	0.209303
2700.018862	0.620429	0.361228	0.701527	0.463707	0.209694
2718.467361	0.620860	0.361663	0.702311	0.464317	0.209961
2728.381913	0.621094	0.361913	0.702758	0.464681	0.210093
2737.483508	0.621302	0.362124	0.703098	0.465021	0.210235


==> data/obj_cands/COCO_val2014_FastMCGNoGlob.txt <==
ncands	jac_instance	average_recall	rec_at_0.5	rec_at_0.7	rec_at_0.85
54.996618	0.372990	0.162179	0.360598	0.199085	0.071463
59.996000	0.380850	0.166395	0.369464	0.204362	0.073682
64.995284	0.388382	0.170520	0.378118	0.209490	0.075821
69.994544	0.395338	0.174344	0.386058	0.214177	0.077940
74.993778	0.401803	0.177911	0.393523	0.218685	0.079767
79.992914	0.407679	0.181256	0.400461	0.222738	0.081632
84.992050	0.413253	0.184456	0.407059	0.226829	0.083439
89.991186	0.418336	0.187373	0.413214	0.230321	0.085127
94.990322	0.423289	0.190337	0.419410	0.233975	0.086747
99.989334	0.427833	0.193028	0.424759	0.237422	0.088345
124.984273	0.447263	0.205009	0.448763	0.252230	0.095189
149.978224	0.462963	0.215054	0.468679	0.264764	0.100896
174.970028	0.475756	0.223620	0.485328	0.275717	0.106218
199.959856	0.486649	0.231224	0.499710	0.285391	0.111166
224.948153	0.495515	0.237635	0.511707	0.293712	0.115143
249.932846	0.503433	0.243632	0.522764	0.301354	0.119113
274.914033	0.510380	0.249059	0.532608	0.308379	0.122667
299.893220	0.516770	0.254128	0.541688	0.315008	0.125940
324.870729	0.522421	0.258741	0.549871	0.320940	0.129106
349.845892	0.527582	0.263106	0.557374	0.326731	0.132049
374.817524	0.532216	0.267106	0.564059	0.332105	0.134747
399.786589	0.536418	0.270765	0.570109	0.336685	0.137531
424.749926	0.540429	0.274319	0.575934	0.341414	0.140149
449.709485	0.544152	0.277743	0.581558	0.345991	0.142545
474.661145	0.547512	0.280893	0.586686	0.350086	0.144982
499.604335	0.550740	0.283997	0.591491	0.354409	0.147191
524.537058	0.553793	0.286983	0.596054	0.358532	0.149441
549.458621	0.556579	0.289729	0.600288	0.362238	0.151729
574.366408	0.559246	0.292425	0.604348	0.366042	0.153754
599.258493	0.561819	0.295028	0.608249	0.369627	0.155769
624.137986	0.564203	0.297466	0.611879	0.372980	0.157637
649.000469	0.566453	0.299791	0.615360	0.376052	0.159721
673.843003	0.568606	0.302052	0.618716	0.379252	0.161569
698.663663	0.570580	0.304148	0.621719	0.382251	0.163282
723.461461	0.572441	0.306078	0.624461	0.384890	0.164835
748.233903	0.574216	0.307997	0.627256	0.387542	0.166368
772.973336	0.575928	0.309861	0.629874	0.390160	0.167949
797.673563	0.577538	0.311585	0.632297	0.392566	0.169343
822.329202	0.579109	0.313324	0.634679	0.395101	0.170622
846.934969	0.580556	0.314868	0.636940	0.397212	0.171954
871.487137	0.581926	0.316418	0.639100	0.399456	0.173264
895.979656	0.583263	0.317946	0.641163	0.401650	0.174561
920.401812	0.584530	0.319347	0.643105	0.403731	0.175664
944.750839	0.585740	0.320711	0.645070	0.405700	0.176801
969.022664	0.586916	0.322042	0.646981	0.407607	0.177865
993.209485	0.588021	0.323292	0.648777	0.409382	0.178833
1444.501185	0.602734	0.340529	0.672638	0.434502	0.192878
1779.240100	0.609720	0.348745	0.684046	0.446308	0.199313
1979.355743	0.613098	0.352728	0.689770	0.452105	0.202545
2081.104903	0.614600	0.354490	0.692277	0.454612	0.203894
2127.401467	0.615199	0.355188	0.693227	0.455646	0.204473
2146.926723	0.615432	0.355447	0.693615	0.456003	0.204646
2154.745704	0.615521	0.355551	0.693782	0.456121	0.204726
2157.781552	0.615554	0.355593	0.693844	0.456162	0.204747
2159.011159	0.615566	0.355608	0.693875	0.456179	0.204761
2159.520986	0.615570	0.355613	0.693879	0.456190	0.204764
2159.956622	0.615573	0.355617	0.693882	0.456197	0.204771


==> data/obj_cands/COCO_val2014_FastMCGPareto.txt <==
ncands	jac_instance	average_recall	rec_at_0.5	rec_at_0.7	rec_at_0.85
54.996618	0.378156	0.170727	0.368878	0.210173	0.083165
59.996124	0.385139	0.174917	0.376898	0.215603	0.085727
64.995408	0.391604	0.178892	0.384602	0.220786	0.088005
69.994667	0.397240	0.182386	0.391287	0.225179	0.090131
74.993927	0.402595	0.185716	0.397566	0.229454	0.092135
79.993186	0.407532	0.188910	0.403582	0.233414	0.094270
84.992445	0.412016	0.191825	0.408939	0.237148	0.096278
89.991458	0.416304	0.194607	0.414143	0.240740	0.098098
94.990470	0.420273	0.197162	0.418948	0.244048	0.099697
99.989483	0.424149	0.199696	0.423750	0.247328	0.101181
124.984076	0.440189	0.210313	0.443912	0.260704	0.107983
149.977953	0.452714	0.219088	0.460094	0.271817	0.113850
174.968275	0.463365	0.226618	0.473842	0.281785	0.118662
199.954696	0.472271	0.233001	0.485588	0.289815	0.123080
224.936377	0.479920	0.238584	0.496011	0.296892	0.126803
249.913860	0.486706	0.243577	0.504939	0.303542	0.130205
274.886283	0.492801	0.248141	0.513215	0.309363	0.133183
299.849398	0.498312	0.252275	0.520524	0.314762	0.136030
324.799822	0.503408	0.256181	0.527462	0.319831	0.138706
349.740544	0.508072	0.259769	0.533797	0.324619	0.141016
374.669909	0.512315	0.263099	0.539823	0.328932	0.143068
399.584461	0.516265	0.266147	0.545225	0.333089	0.144996
424.481533	0.519968	0.269119	0.550360	0.337177	0.147014
449.359446	0.523407	0.271893	0.555307	0.340832	0.148879
474.213436	0.526755	0.274580	0.560103	0.344441	0.150665
499.046316	0.529752	0.276995	0.564288	0.347586	0.152440
523.851916	0.532595	0.279307	0.568282	0.350700	0.153893
548.629691	0.535274	0.281510	0.572023	0.353609	0.155540
573.374975	0.537850	0.283632	0.575757	0.356389	0.156947
598.079054	0.540330	0.285738	0.579373	0.359191	0.158320
622.742001	0.542679	0.287672	0.582761	0.361871	0.159589
647.358483	0.544976	0.289587	0.586169	0.364395	0.160806
671.921267	0.547118	0.291399	0.589193	0.366763	0.162020
696.425637	0.549081	0.293020	0.591977	0.368899	0.163112
720.860952	0.551104	0.294708	0.595011	0.371128	0.164211
745.225163	0.552960	0.296307	0.597701	0.373250	0.165303
769.491384	0.554766	0.297849	0.600333	0.375397	0.166267
793.665663	0.556458	0.299313	0.602798	0.377352	0.167131
817.738816	0.558136	0.300750	0.605312	0.379190	0.168081
841.676625	0.559710	0.302092	0.607538	0.381048	0.168986
865.463880	0.561232	0.303367	0.609674	0.382744	0.169866
889.104088	0.562782	0.304706	0.612031	0.384526	0.170837
912.583695	0.564215	0.305910	0.614171	0.386135	0.171590
935.882777	0.565609	0.307116	0.616192	0.387879	0.172300
958.992272	0.566924	0.308289	0.618196	0.389446	0.173115
981.911342	0.568218	0.309397	0.620172	0.390819	0.173816
1396.530590	0.587278	0.326193	0.649092	0.413706	0.184203
1732.017974	0.599181	0.337034	0.667961	0.428813	0.190267
1994.544934	0.606982	0.344395	0.681483	0.439076	0.193943
2188.576215	0.612003	0.349099	0.690533	0.445372	0.196235
2322.775454	0.615217	0.352213	0.696538	0.449717	0.197569
2408.465337	0.617195	0.354096	0.700196	0.452241	0.198332
2458.003777	0.618255	0.355113	0.702294	0.453624	0.198714
2484.103792	0.618774	0.355623	0.703278	0.454269	0.198960
2496.768171	0.619032	0.355876	0.703850	0.454612	0.199057
2501.891147	0.619121	0.355958	0.704017	0.454716	0.199088
2504.792169	0.619166	0.355997	0.704086	0.454772	0.199109


==> data/obj_cands/COCO_val2014_FastMCGResnetGlob.txt <==
ncands	jac_instance	average_recall	rec_at_0.5	rec_at_0.7	rec_at_0.85
54.992865	0.384875	0.180296	0.379377	0.224416	0.092391
59.991630	0.392081	0.184812	0.387799	0.230304	0.095238
64.990396	0.398880	0.189153	0.395929	0.235917	0.098122
69.989112	0.404818	0.192940	0.402906	0.240792	0.100657
74.987631	0.410302	0.196557	0.409414	0.245431	0.103101
79.986150	0.415234	0.199795	0.415311	0.249564	0.105258
84.984668	0.419764	0.202812	0.420814	0.253402	0.107363
89.983187	0.424208	0.205845	0.426236	0.257303	0.109481
94.981681	0.428292	0.208587	0.431222	0.260857	0.111312
99.980051	0.432177	0.211280	0.436229	0.264178	0.113073
124.970151	0.448406	0.222482	0.456547	0.278699	0.120736
149.957041	0.461640	0.232035	0.473471	0.291140	0.127556
174.940796	0.472117	0.239861	0.487052	0.301323	0.132989
199.919835	0.481411	0.246892	0.499464	0.310424	0.137902
224.891838	0.489336	0.252942	0.509845	0.318513	0.142153
249.856854	0.496470	0.258462	0.519484	0.325791	0.146040
274.812488	0.502694	0.263384	0.527896	0.332261	0.149645
299.755061	0.508293	0.267832	0.535610	0.338075	0.152905
324.682945	0.513538	0.272032	0.542843	0.343543	0.155966
349.593769	0.518254	0.275835	0.549098	0.348626	0.158691
374.485310	0.522595	0.279354	0.555249	0.353210	0.161191
399.344188	0.526525	0.282509	0.560519	0.357384	0.163546
424.170156	0.530306	0.285655	0.565830	0.361548	0.165785
448.963707	0.533838	0.288590	0.570858	0.365449	0.167814
473.727805	0.537116	0.291300	0.575303	0.369097	0.169769
498.463139	0.540201	0.293888	0.579640	0.372585	0.171603
523.162305	0.543112	0.296356	0.583683	0.375913	0.173517
547.828708	0.545898	0.298745	0.587612	0.379068	0.175317
572.449709	0.548592	0.301041	0.591432	0.381998	0.177161
597.024195	0.551101	0.303189	0.594979	0.384931	0.178604
621.545872	0.553515	0.305317	0.598443	0.387854	0.180143
646.016863	0.555759	0.307225	0.601605	0.390264	0.181603
670.428649	0.557939	0.309118	0.604712	0.392695	0.182997
694.784614	0.559915	0.310839	0.607496	0.395035	0.184370
719.083498	0.561941	0.312642	0.610499	0.397413	0.185569
743.320191	0.563841	0.314311	0.613227	0.399719	0.186786
767.483977	0.565695	0.315975	0.615894	0.401914	0.187892
791.578190	0.567461	0.317536	0.618428	0.404039	0.188971
815.591966	0.569106	0.318995	0.620727	0.406012	0.190163
839.521134	0.570789	0.320512	0.623338	0.407992	0.191249
863.366359	0.572386	0.321929	0.625748	0.409902	0.192296
887.124210	0.573871	0.323269	0.627956	0.411674	0.193294
910.787478	0.575334	0.324547	0.630064	0.413425	0.194286
934.353348	0.576711	0.325788	0.632120	0.415055	0.195174
957.815697	0.578065	0.327037	0.634059	0.416719	0.196158
981.165169	0.579394	0.328302	0.635972	0.418553	0.197077
1422.458918	0.599304	0.346998	0.665874	0.444256	0.210416
1806.473929	0.611903	0.359210	0.685252	0.461141	0.218702
2128.232742	0.620449	0.367653	0.699353	0.473100	0.223716
2383.488149	0.626284	0.373528	0.709339	0.481195	0.227138
2572.397072	0.630032	0.377380	0.715913	0.486663	0.229146
2700.136801	0.632390	0.379844	0.720119	0.490235	0.230394
2777.821425	0.633737	0.381211	0.722469	0.492110	0.231059
2820.439018	0.634475	0.381972	0.723731	0.493261	0.231458
2841.524072	0.634823	0.382333	0.724394	0.493750	0.231621
2850.845472	0.634970	0.382474	0.724664	0.493955	0.231701
2856.627938	0.635057	0.382560	0.724806	0.494073	0.231739


==> data/obj_cands/COCO_val2014_FastMCGResnetNoGlob.txt <==
ncands	jac_instance	average_recall	rec_at_0.5	rec_at_0.7	rec_at_0.85
54.992717	0.382032	0.173505	0.370920	0.214590	0.086129
59.991482	0.390135	0.178079	0.380171	0.220204	0.088775
64.990248	0.397632	0.182244	0.388569	0.225363	0.091285
69.988964	0.404381	0.186105	0.396602	0.230075	0.093591
74.987483	0.410733	0.189839	0.404136	0.234870	0.095779
79.986001	0.416546	0.193272	0.411005	0.239148	0.097738
84.984520	0.421899	0.196511	0.417329	0.243146	0.099808
89.983039	0.426990	0.199643	0.423591	0.246939	0.101763
94.981434	0.431639	0.202562	0.429340	0.250632	0.103528
99.979755	0.436094	0.205301	0.434755	0.254006	0.105303
124.969386	0.455274	0.217770	0.459127	0.269501	0.113056
149.955906	0.469810	0.227637	0.478092	0.282055	0.119228
174.939068	0.481962	0.236117	0.494419	0.292786	0.124362
199.918107	0.492083	0.243400	0.508292	0.302096	0.128839
224.889320	0.500959	0.249805	0.520188	0.310286	0.133173
249.850928	0.508683	0.255661	0.530822	0.317952	0.137209
274.799748	0.515523	0.261018	0.540357	0.324727	0.140645
299.733631	0.521654	0.265854	0.549108	0.330877	0.143706
324.649319	0.527115	0.270125	0.556916	0.336380	0.146473
349.550069	0.532144	0.274191	0.564045	0.341699	0.149243
374.423612	0.536632	0.277902	0.570331	0.346664	0.151643
399.260542	0.540937	0.281471	0.576579	0.351452	0.153917
424.065129	0.544795	0.284717	0.582081	0.355748	0.156088
448.837720	0.548365	0.287922	0.587286	0.360016	0.158289
473.577943	0.551707	0.290918	0.592136	0.364107	0.160422
498.279627	0.555000	0.293832	0.596897	0.368067	0.162544
522.938895	0.558118	0.296734	0.601585	0.371909	0.164582
547.551205	0.561000	0.299454	0.605849	0.375618	0.166631
572.105372	0.563717	0.302034	0.609909	0.379141	0.168518
596.605767	0.566363	0.304614	0.613945	0.382712	0.170404
621.044341	0.568806	0.307009	0.617728	0.385972	0.172189
645.417786	0.571175	0.309352	0.621004	0.389196	0.174124
669.720966	0.573419	0.311634	0.624343	0.392466	0.175892
693.953733	0.575513	0.313808	0.627547	0.395448	0.177675
718.118038	0.577573	0.315962	0.630820	0.398467	0.179221
742.211238	0.579535	0.318021	0.633906	0.401435	0.180684
766.225607	0.581393	0.319956	0.636711	0.404164	0.182099
790.157194	0.583163	0.321803	0.639537	0.406827	0.183482
814.006394	0.584847	0.323579	0.642259	0.409268	0.184956
837.761777	0.586461	0.325328	0.644755	0.411733	0.186363
861.410503	0.587955	0.326987	0.647088	0.414077	0.187747
884.939364	0.589424	0.328556	0.649394	0.416282	0.188971
908.354903	0.590827	0.330163	0.651721	0.418574	0.190351
931.636110	0.592178	0.331664	0.653933	0.420606	0.191481
954.786638	0.593519	0.333159	0.656159	0.422627	0.192715
977.815673	0.594710	0.334498	0.657993	0.424458	0.193842
1407.011974	0.611939	0.354739	0.685980	0.454155	0.210062
1766.041181	0.621095	0.365813	0.701735	0.469976	0.218643
2040.618828	0.626210	0.372050	0.710358	0.479164	0.223192
2224.140900	0.629046	0.375442	0.715223	0.484073	0.225730
2327.726965	0.630412	0.377044	0.717535	0.486459	0.226850
2376.570907	0.630961	0.377696	0.718506	0.487357	0.227277
2395.276368	0.631157	0.377919	0.718777	0.487776	0.227429
2401.854286	0.631218	0.377989	0.718877	0.487894	0.227478
2403.730990	0.631234	0.378006	0.718902	0.487915	0.227495
2404.165045	0.631237	0.378009	0.718905	0.487915	0.227495
2404.325449	0.631238	0.378010	0.718905	0.487918	0.227495


==> data/obj_cands/COCO_val2014_GLS.txt <==
ncands	jac_instance	average_recall	rec_at_0.5	rec_at_0.7	rec_at_0.85
997.247358	0.424176	0.203022	0.430154	0.251422	0.102089


==> data/obj_cands/COCO_val2014_GOP.txt <==
ncands	jac_instance	average_recall	rec_at_0.5	rec_at_0.7	rec_at_0.85
639.125889	0.476588	0.225888	0.511697	0.279722	0.083584


==> data/obj_cands/COCO_val2014_LPO.txt <==
ncands	jac_instance	average_recall	rec_at_0.5	rec_at_0.7	rec_at_0.85
2637.109174	0.595016	0.300128	0.678727	0.371225	0.115570


==> data/obj_cands/COCO_val2014_MCG.txt <==
ncands	jac_instance	average_recall	rec_at_0.5	rec_at_0.7	rec_at_0.85
50.000000	0.326753	0.135687	0.309568	0.161646	0.060118
55.000000	0.334472	0.140027	0.318434	0.167273	0.062212
60.000000	0.341555	0.143893	0.326384	0.172286	0.063981
65.000000	0.347980	0.147380	0.333773	0.176534	0.065763
70.000000	0.354013	0.150674	0.340780	0.180625	0.067372
75.000000	0.359584	0.153802	0.347229	0.184706	0.068804
80.000000	0.364899	0.156838	0.353577	0.188586	0.070225
85.000000	0.369699	0.159491	0.359149	0.192015	0.071505
90.000000	0.374166	0.162095	0.364409	0.195368	0.072864
95.000000	0.378398	0.164491	0.369481	0.198374	0.074036
100.000000	0.382421	0.166785	0.374124	0.201324	0.075156
125.000000	0.399436	0.176764	0.394692	0.213938	0.080128
150.000000	0.412867	0.184797	0.411366	0.224063	0.084063
175.000000	0.424276	0.191677	0.425397	0.232970	0.087530
200.000000	0.433967	0.197598	0.437241	0.240736	0.090508
225.000000	0.442514	0.202810	0.447969	0.247369	0.093036
250.000000	0.450017	0.207496	0.457462	0.253288	0.095415
275.000000	0.456630	0.211631	0.465815	0.258478	0.097613
300.000000	0.462444	0.215343	0.473044	0.263291	0.099606
325.000000	0.467855	0.218892	0.480086	0.267926	0.101409
350.000000	0.472781	0.222062	0.486469	0.271910	0.103084
375.000000	0.477414	0.225119	0.492495	0.275877	0.104748
400.000000	0.481656	0.227905	0.498005	0.279413	0.106250
425.000000	0.485718	0.230518	0.503434	0.282714	0.107515
450.000000	0.489551	0.233111	0.508559	0.286060	0.108829
475.000000	0.493016	0.235483	0.513101	0.289160	0.110067
500.000000	0.496316	0.237799	0.517404	0.292200	0.111374
525.000000	0.499371	0.240006	0.521599	0.295106	0.112511
550.000000	0.502346	0.242130	0.525631	0.297911	0.113659
575.000000	0.505245	0.244226	0.529650	0.300570	0.114852
600.000000	0.507928	0.246124	0.533197	0.303098	0.115781
625.000000	0.510597	0.247977	0.536786	0.305515	0.116745
650.000000	0.513097	0.249825	0.540381	0.307907	0.117709
675.000000	0.515456	0.251505	0.543751	0.310119	0.118621
700.000000	0.517651	0.253150	0.546965	0.312283	0.119543
725.000000	0.519710	0.254721	0.549895	0.314325	0.120392
749.999383	0.521716	0.256229	0.552693	0.316291	0.121356
774.998148	0.523789	0.257747	0.555744	0.318239	0.122206
799.996494	0.525667	0.259160	0.558404	0.320042	0.123014
824.994470	0.527465	0.260568	0.561115	0.321818	0.123891
849.991853	0.529230	0.261917	0.563719	0.323638	0.124657
874.986569	0.530954	0.263240	0.566226	0.325354	0.125375
899.974669	0.532571	0.264523	0.568708	0.327001	0.126100
924.949388	0.534111	0.265768	0.570969	0.328634	0.126883
949.909095	0.535672	0.267057	0.573205	0.330420	0.127597
974.850385	0.537218	0.268239	0.575449	0.331907	0.128208
999.771405	0.538592	0.269350	0.577477	0.333395	0.128787
1490.921958	0.559569	0.287205	0.609559	0.357929	0.138946
1963.296168	0.572845	0.299796	0.631278	0.375442	0.146417
2411.343818	0.581836	0.309105	0.646724	0.388361	0.151955
2831.761159	0.588500	0.316367	0.658301	0.398807	0.156372
3221.652652	0.593701	0.322195	0.667340	0.407233	0.159936
3578.925514	0.597868	0.327009	0.674847	0.414125	0.162946
3902.443067	0.601285	0.331040	0.680790	0.420110	0.165442
4190.656552	0.604165	0.334451	0.685665	0.425384	0.167623
4443.123617	0.606488	0.337255	0.689590	0.429638	0.169447
4660.959757	0.608440	0.339611	0.693026	0.433292	0.170893
5375.658774	0.614144	0.346547	0.702710	0.444228	0.175112


==> data/obj_cands/COCO_val2014_POISE.txt <==
ncands	jac_instance	average_recall	rec_at_0.5	rec_at_0.7	rec_at_0.85
439.234002	0.468930	0.219128	0.471068	0.270076	0.106912
1002.530614	0.554529	0.289218	0.606137	0.363643	0.141931
2960.361643	0.623509	0.351235	0.719952	0.449685	0.173105


==> data/obj_cands/COCO_val2014_QT.txt <==
ncands	jac_instance	average_recall	rec_at_0.5	rec_at_0.7	rec_at_0.85
50.000000	0.180055	0.016621	0.064685	0.010821	0.003481
55.000000	0.187832	0.017009	0.066952	0.010891	0.003481
60.000000	0.191273	0.017353	0.068551	0.011019	0.003485
65.000000	0.194138	0.017784	0.070388	0.011237	0.003488
70.000000	0.197376	0.018091	0.071851	0.011334	0.003498
75.000000	0.200022	0.018320	0.073041	0.011418	0.003509
80.000000	0.202413	0.018489	0.073949	0.011480	0.003509
85.000000	0.206337	0.018693	0.075083	0.011532	0.003509
90.000000	0.208924	0.018897	0.076175	0.011587	0.003509
95.000000	0.212761	0.019103	0.077361	0.011629	0.003516
100.000000	0.216785	0.019335	0.078734	0.011671	0.003516
125.000000	0.231140	0.020485	0.084611	0.012066	0.003523
150.000000	0.235662	0.021151	0.087676	0.012381	0.003537
175.000000	0.243800	0.021737	0.090758	0.012558	0.003540
200.000000	0.256205	0.022425	0.094888	0.012676	0.003540
225.000000	0.265287	0.023000	0.098206	0.012808	0.003540
250.000000	0.269997	0.023391	0.100345	0.012926	0.003540
275.000000	0.272843	0.023828	0.102356	0.013110	0.003544
300.000000	0.276016	0.024033	0.103514	0.013148	0.003544
325.000000	0.278954	0.024263	0.104783	0.013214	0.003544
350.000000	0.282752	0.024518	0.106270	0.013245	0.003544
375.000000	0.286649	0.024821	0.107949	0.013304	0.003544
400.000000	0.290384	0.025098	0.109460	0.013363	0.003544
425.000000	0.294370	0.025365	0.110958	0.013429	0.003544
450.000000	0.297355	0.025606	0.112248	0.013501	0.003544
475.000000	0.300684	0.025839	0.113600	0.013553	0.003544
500.000000	0.302986	0.026061	0.114734	0.013637	0.003544
525.000000	0.304546	0.026311	0.115909	0.013734	0.003544
550.000000	0.305045	0.026397	0.116305	0.013768	0.003544
575.000000	0.305657	0.026453	0.116592	0.013786	0.003544
600.000000	0.306584	0.026528	0.117029	0.013800	0.003544
625.000000	0.307684	0.026633	0.117640	0.013827	0.003544
650.000000	0.308942	0.026722	0.118177	0.013848	0.003544
675.000000	0.310584	0.026877	0.119058	0.013876	0.003544
700.000000	0.312701	0.027036	0.119994	0.013897	0.003544
725.000000	0.315110	0.027233	0.121069	0.013931	0.003547
750.000000	0.317559	0.027407	0.122081	0.013969	0.003547
775.000000	0.320102	0.027604	0.123184	0.014001	0.003547
800.000000	0.322794	0.027829	0.124470	0.014035	0.003547
825.000000	0.325163	0.028012	0.125514	0.014080	0.003547
850.000000	0.327111	0.028200	0.126477	0.014153	0.003547
875.000000	0.328709	0.028335	0.127202	0.014181	0.003547
900.000000	0.330216	0.028466	0.128000	0.014205	0.003547
925.000000	0.331455	0.028571	0.128648	0.014219	0.003547
950.000000	0.332470	0.028669	0.129199	0.014236	0.003547
975.000000	0.333235	0.028750	0.129664	0.014254	0.003547
1000.000000	0.333829	0.028829	0.130125	0.014268	0.003547
1500.000000	0.343999	0.029855	0.135721	0.014524	0.003547
2000.000000	0.354232	0.030836	0.141175	0.014729	0.003550
2500.000000	0.356381	0.031138	0.142760	0.014802	0.003550
3000.000000	0.361634	0.031718	0.146046	0.014926	0.003550
3500.000000	0.367730	0.032431	0.150027	0.015089	0.003550
4000.000000	0.370142	0.032720	0.151598	0.015155	0.003554
4500.000000	0.370494	0.032791	0.151972	0.015166	0.003561
5000.000000	0.371081	0.032860	0.152371	0.015176	0.003561
5500.000000	0.372146	0.033005	0.153109	0.015232	0.003561
6000.000000	0.373794	0.033187	0.154049	0.015273	0.003561
8191.000000	0.378041	0.033695	0.156764	0.015412	0.003564


==> data/obj_cands/COCO_val2014_RIGOR.txt <==
ncands	jac_instance	average_recall	rec_at_0.5	rec_at_0.7	rec_at_0.85
1688.461609	0.530637	0.277533	0.577369	0.349236	0.138783


==> data/obj_cands/COCO_val2014_SCG.txt <==
ncands	jac_instance	average_recall	rec_at_0.5	rec_at_0.7	rec_at_0.85
50.000000	0.309304	0.119494	0.284000	0.139889	0.047789
55.000000	0.316192	0.123239	0.291847	0.144673	0.049543
60.000000	0.322397	0.126794	0.299197	0.149261	0.051318
65.000000	0.328080	0.130025	0.306004	0.153310	0.052910
70.000000	0.333304	0.132937	0.312137	0.156927	0.054352
75.000000	0.338016	0.135599	0.317522	0.160314	0.055604
80.000000	0.342424	0.138066	0.322594	0.163331	0.056897
85.000000	0.346693	0.140521	0.327636	0.166462	0.058066
90.000000	0.350667	0.142779	0.332160	0.169443	0.059286
95.000000	0.354372	0.144974	0.336630	0.172280	0.060347
100.000000	0.357883	0.146974	0.340520	0.174838	0.061422
125.000000	0.372837	0.155679	0.358386	0.185847	0.065832
150.000000	0.385006	0.162891	0.372983	0.194966	0.069601
175.000000	0.395189	0.168959	0.385524	0.202406	0.072891
200.000000	0.403979	0.174275	0.396259	0.209115	0.075821
225.000000	0.411700	0.178986	0.405690	0.215259	0.078339
250.000000	0.418674	0.183218	0.414129	0.220481	0.080734
275.000000	0.424893	0.187132	0.421986	0.225654	0.082801
300.000000	0.430776	0.190818	0.429433	0.230328	0.084628
324.999901	0.436120	0.194219	0.436402	0.234627	0.086282
349.997383	0.440957	0.197355	0.442713	0.238660	0.087946
374.991458	0.445350	0.200084	0.448278	0.242023	0.089246
399.982323	0.449449	0.202781	0.453693	0.245500	0.090661
424.966769	0.453174	0.205188	0.458308	0.248472	0.092131
449.943290	0.456745	0.207581	0.462951	0.251565	0.093393
474.904676	0.460111	0.209806	0.467337	0.254484	0.094617
499.835350	0.463342	0.212018	0.471619	0.257455	0.095727
524.729014	0.466352	0.214022	0.475731	0.260070	0.096801
549.576412	0.469148	0.216012	0.479569	0.262674	0.097810
574.360557	0.471856	0.217924	0.483321	0.265250	0.098792
599.079696	0.474342	0.219619	0.486778	0.267389	0.099572
623.714596	0.476805	0.221328	0.490151	0.269556	0.100484
648.248074	0.479121	0.222941	0.493313	0.271671	0.101427
672.664280	0.481386	0.224527	0.496413	0.273613	0.102200
696.954103	0.483477	0.226063	0.499444	0.275551	0.102980
721.104706	0.485471	0.227474	0.502196	0.277451	0.103722
745.100780	0.487374	0.228847	0.504852	0.279216	0.104436
768.932377	0.489254	0.230242	0.507501	0.281095	0.105154
792.598682	0.490988	0.231561	0.509980	0.282929	0.105841
816.097126	0.492654	0.232779	0.512297	0.284541	0.106472
839.419835	0.494309	0.234006	0.514689	0.286147	0.107155
862.555155	0.495876	0.235169	0.516908	0.287738	0.107720
885.495260	0.497338	0.236259	0.519009	0.289142	0.108382
908.227459	0.498805	0.237351	0.521055	0.290640	0.108999
930.755950	0.500219	0.238433	0.523104	0.292055	0.109668
953.077795	0.501530	0.239483	0.525094	0.293445	0.110154
975.183957	0.502747	0.240407	0.526876	0.294693	0.110712
1369.336140	0.520870	0.255014	0.553914	0.314183	0.118648
1667.248815	0.530934	0.263726	0.569665	0.325912	0.123406
1872.386110	0.536769	0.269000	0.579110	0.333204	0.126200
1997.166403	0.540096	0.272075	0.584727	0.337586	0.127819
2063.859940	0.541717	0.273627	0.587362	0.339809	0.128662
2093.817401	0.542421	0.274281	0.588541	0.340728	0.128984
2105.172329	0.542660	0.274505	0.588891	0.341029	0.129119
2109.010690	0.542729	0.274574	0.589030	0.341113	0.129168
2110.190327	0.542746	0.274589	0.589051	0.341133	0.129175
2110.537404	0.542750	0.274595	0.589057	0.341144	0.129175
2110.812142	0.542754	0.274599	0.589061	0.341151	0.129175


==> data/obj_cands/COCO_val2014_SeSe.txt <==
ncands	jac_instance	average_recall	rec_at_0.5	rec_at_0.7	rec_at_0.85
12838.369692	0.634801	0.337638	0.756781	0.411789	0.138911


==> data/obj_cands/Pascal_Segmentation_val_2012_CI.txt <==
ncands	jac_instance	average_recall	rec_at_0.5	rec_at_0.7	rec_at_0.85
54.516908	0.567830	0.320450	0.646046	0.388095	0.174788
59.429262	0.574963	0.326498	0.657426	0.396557	0.177415
64.331953	0.581711	0.331167	0.665013	0.403560	0.180624
69.219462	0.588081	0.335942	0.673475	0.410271	0.183251
74.097308	0.592635	0.339550	0.680187	0.414648	0.186169
78.963423	0.596929	0.342945	0.685147	0.418734	0.189378
83.824707	0.603110	0.348410	0.693026	0.424278	0.194339
88.682540	0.607464	0.352389	0.698862	0.430989	0.196673
93.531401	0.610942	0.355731	0.704114	0.436242	0.198716
98.371291	0.615304	0.359896	0.709659	0.442661	0.202509
122.495514	0.632344	0.377245	0.734753	0.466297	0.219726
146.479641	0.644042	0.390137	0.749052	0.485848	0.234316
170.241546	0.653690	0.402658	0.762183	0.505398	0.247447
193.741201	0.661317	0.412924	0.769186	0.521739	0.260578
216.906142	0.667984	0.420272	0.775314	0.532536	0.269040
239.809524	0.673112	0.427090	0.781441	0.541290	0.276627
262.516218	0.677365	0.433244	0.788737	0.550044	0.283922
284.962733	0.681393	0.439160	0.791946	0.558798	0.290341
307.086266	0.684579	0.443431	0.795156	0.565509	0.294718
328.960663	0.686460	0.446402	0.797491	0.569303	0.297345
350.677709	0.688858	0.450142	0.798950	0.574847	0.301722
372.144928	0.690505	0.452742	0.800409	0.579516	0.304640
393.353347	0.692084	0.455288	0.802451	0.584184	0.308141
414.291925	0.693492	0.457543	0.803035	0.587102	0.311351
434.884058	0.695012	0.460090	0.803910	0.590312	0.315728
455.147688	0.696239	0.462079	0.804494	0.592647	0.318062
475.043478	0.697722	0.464573	0.805369	0.595273	0.321564
494.605245	0.698833	0.466509	0.806245	0.597607	0.325941
513.891649	0.700083	0.468446	0.806828	0.598483	0.330026
532.860594	0.701176	0.470382	0.806828	0.601401	0.332944
551.541753	0.702154	0.472213	0.807412	0.602568	0.336738
569.940649	0.702912	0.473247	0.808287	0.603151	0.338488
588.114562	0.703919	0.474945	0.808287	0.604902	0.340239
606.053830	0.704531	0.475900	0.808287	0.606361	0.341115
623.797101	0.705347	0.477279	0.808287	0.608112	0.344324
641.293306	0.706180	0.478791	0.809163	0.609571	0.347242
658.498275	0.706871	0.480118	0.809746	0.611322	0.349869
675.440994	0.707503	0.481099	0.810038	0.612197	0.352495
692.066943	0.708098	0.482213	0.811205	0.612781	0.354537
708.378882	0.708636	0.483009	0.811205	0.613364	0.355705
724.390614	0.709158	0.483885	0.811789	0.614823	0.356872
740.160801	0.709879	0.485131	0.812081	0.615115	0.359206
755.727398	0.710309	0.485795	0.812372	0.615991	0.360082
771.002070	0.710668	0.486272	0.812956	0.616574	0.360957
786.019324	0.710863	0.486537	0.812956	0.616866	0.361541
800.690131	0.711119	0.486909	0.813248	0.617158	0.362416
1044.813665	0.715726	0.494973	0.815874	0.625036	0.375547
1214.423741	0.717251	0.497546	0.816749	0.627663	0.379632
1325.762595	0.717851	0.498422	0.817041	0.628830	0.381091
1403.325052	0.718199	0.498899	0.817041	0.629122	0.381091
1454.249137	0.718355	0.499191	0.817333	0.629122	0.381675
1485.984127	0.718384	0.499217	0.817333	0.629122	0.381675
1505.694962	0.718409	0.499324	0.817333	0.629122	0.381675
1517.338164	0.718419	0.499324	0.817333	0.629122	0.381675
1525.086266	0.718420	0.499324	0.817333	0.629122	0.381675
1529.715666	0.718425	0.499350	0.817333	0.629122	0.381675
1540.358868	0.718425	0.499350	0.817333	0.629122	0.381675


==> data/obj_cands/Pascal_Segmentation_val_2012_COB.txt <==
ncands	jac_instance	average_recall	rec_at_0.5	rec_at_0.7	rec_at_0.85
50.000000	0.655462	0.435021	0.718996	0.528451	0.349577
55.000000	0.664564	0.444757	0.729501	0.541582	0.359790
60.000000	0.671381	0.452344	0.737671	0.552670	0.367377
65.000000	0.677951	0.459692	0.745842	0.559965	0.376423
70.000000	0.685558	0.467464	0.756347	0.569011	0.384885
75.000000	0.691215	0.472770	0.762183	0.574263	0.391596
80.000000	0.694706	0.477385	0.765684	0.579224	0.398891
85.000000	0.699133	0.482983	0.772104	0.585643	0.405019
90.000000	0.703345	0.488500	0.778232	0.591479	0.411147
94.996549	0.707131	0.493222	0.782900	0.597024	0.416107
99.993099	0.711168	0.497811	0.786110	0.603151	0.422527
124.975845	0.726832	0.516964	0.803910	0.624745	0.444704
149.958592	0.739432	0.532350	0.816458	0.644295	0.462795
174.941339	0.749426	0.544685	0.830464	0.658302	0.475926
199.924086	0.757890	0.555747	0.840385	0.671725	0.490808
224.906832	0.764201	0.564315	0.847388	0.680770	0.502189
249.889579	0.770299	0.572672	0.853516	0.689524	0.513277
274.872326	0.775652	0.579648	0.857893	0.697403	0.522031
299.855072	0.780834	0.586996	0.865188	0.704698	0.529326
324.837819	0.786145	0.594848	0.871608	0.713452	0.539539
349.820566	0.790477	0.601454	0.876568	0.719872	0.549460
374.803313	0.794307	0.607608	0.880945	0.727458	0.555296
399.786059	0.797943	0.612807	0.884739	0.734170	0.562299
424.768806	0.801340	0.617370	0.888240	0.739130	0.568135
449.751553	0.804583	0.622357	0.892034	0.744091	0.574555
474.719117	0.807586	0.626814	0.893201	0.749343	0.582142
499.684610	0.810456	0.631111	0.895244	0.752845	0.588853
524.650104	0.813097	0.635196	0.898162	0.758973	0.593522
549.615597	0.815437	0.638990	0.899621	0.763642	0.600233
574.581090	0.817057	0.641802	0.900788	0.767435	0.604319
599.529331	0.818563	0.644030	0.902539	0.769769	0.607237
624.477571	0.819882	0.646126	0.904289	0.772687	0.609571
649.425811	0.821697	0.648964	0.905748	0.775022	0.613364
674.360939	0.824198	0.652572	0.908083	0.778232	0.618033
699.290545	0.825953	0.655304	0.909834	0.780858	0.621535
724.198068	0.827620	0.657983	0.912460	0.784068	0.624161
749.087647	0.829297	0.660503	0.914794	0.786694	0.628246
773.920635	0.830676	0.662785	0.915670	0.788737	0.630581
798.722567	0.832361	0.664854	0.917420	0.789904	0.632623
823.508627	0.833218	0.666313	0.917712	0.792822	0.635541
848.227053	0.834184	0.667931	0.918296	0.794573	0.637876
872.889579	0.835221	0.669682	0.919463	0.796323	0.641085
897.480331	0.836214	0.671061	0.920922	0.798658	0.642836
921.975845	0.837064	0.672573	0.921214	0.799825	0.644295
946.395445	0.838335	0.674536	0.922381	0.801868	0.646922
970.768806	0.839217	0.675969	0.923256	0.803618	0.649548
994.998620	0.839659	0.676818	0.923548	0.803910	0.651007
1439.638371	0.850190	0.693742	0.931719	0.822294	0.678436
1760.034507	0.854065	0.699923	0.934053	0.828130	0.686606
1946.365079	0.855875	0.702894	0.936679	0.831339	0.690108
2041.215321	0.856604	0.704114	0.937263	0.832507	0.691567
2082.449275	0.856977	0.704751	0.937847	0.833090	0.692442
2099.521049	0.857000	0.704804	0.937847	0.833090	0.692442
2106.185645	0.857019	0.704831	0.937847	0.833090	0.692442
2108.786749	0.857043	0.704857	0.937847	0.833090	0.692442
2109.811594	0.857043	0.704857	0.937847	0.833090	0.692442
2109.989648	0.857043	0.704857	0.937847	0.833090	0.692442
2109.989648	0.857043	0.704857	0.937847	0.833090	0.692442


==> data/obj_cands/Pascal_Segmentation_val_2012_CPMC.txt <==
ncands	jac_instance	average_recall	rec_at_0.5	rec_at_0.7	rec_at_0.85
646.366460	0.705315	0.494389	0.787278	0.612197	0.399767


==> data/obj_cands/Pascal_Segmentation_val_2012_FastMCGGlob.txt <==
ncands	jac_instance	average_recall	rec_at_0.5	rec_at_0.7	rec_at_0.85
54.974465	0.656984	0.435446	0.729209	0.536037	0.336738
59.971014	0.664001	0.443271	0.736504	0.545667	0.347242
64.967564	0.670316	0.450911	0.742340	0.555296	0.356288
69.964113	0.674988	0.456641	0.747884	0.562299	0.362708
74.960663	0.679949	0.462026	0.752845	0.568135	0.370295
79.957212	0.684234	0.467093	0.757222	0.573388	0.376423
84.953761	0.688431	0.471841	0.763058	0.578057	0.383718
89.947550	0.692189	0.475714	0.766560	0.582725	0.389554
94.940649	0.695712	0.479269	0.770937	0.587394	0.393931
99.933747	0.699319	0.483752	0.774438	0.592355	0.399475
124.899241	0.712313	0.499854	0.788445	0.608112	0.419901
149.864734	0.723952	0.514099	0.802743	0.626495	0.435074
174.826087	0.731398	0.522747	0.812372	0.635249	0.447038
199.772257	0.739376	0.532562	0.823169	0.646922	0.458127
224.703244	0.745406	0.539619	0.830464	0.654217	0.467172
249.634231	0.751457	0.547444	0.837467	0.663262	0.476218
274.565217	0.755916	0.552882	0.841844	0.669390	0.481762
299.496204	0.759587	0.557604	0.845638	0.676102	0.488474
324.427191	0.763579	0.562671	0.850890	0.681938	0.495477
349.347826	0.767141	0.567737	0.855559	0.688941	0.499854
374.261560	0.770736	0.572539	0.859060	0.692442	0.507149
399.158040	0.773558	0.576067	0.862562	0.697403	0.511818
424.054520	0.776237	0.579569	0.865188	0.701196	0.517654
448.951001	0.778711	0.583229	0.866939	0.704698	0.523198
473.846791	0.780452	0.585643	0.868398	0.707616	0.527283
498.717046	0.782539	0.588588	0.870732	0.711118	0.531077
523.554175	0.784560	0.591771	0.872191	0.716078	0.535162
548.370600	0.786442	0.594557	0.874234	0.719288	0.539539
573.163561	0.788076	0.596334	0.875985	0.721622	0.541290
597.921325	0.789903	0.599146	0.877152	0.725124	0.545083
622.645963	0.791617	0.601507	0.879195	0.727458	0.548001
647.346446	0.793426	0.604106	0.880945	0.730376	0.551503
671.986888	0.795514	0.607316	0.881821	0.734170	0.557047
696.614907	0.796717	0.609120	0.883280	0.736504	0.559381
721.195997	0.797463	0.610208	0.883863	0.738255	0.562008
745.726018	0.798987	0.612171	0.885906	0.740298	0.564050
770.191856	0.800089	0.613895	0.887073	0.742340	0.566676
794.590752	0.801103	0.615487	0.889116	0.744091	0.567552
818.951001	0.802131	0.616893	0.890283	0.744675	0.569886
843.235335	0.803482	0.618829	0.891742	0.747884	0.573388
867.439614	0.804404	0.620474	0.892034	0.749927	0.576598
891.542443	0.805682	0.622278	0.894076	0.751678	0.579224
915.535542	0.807014	0.624161	0.896119	0.753720	0.580975
939.426501	0.808114	0.625779	0.897286	0.755179	0.583309
963.191166	0.809428	0.627689	0.898453	0.758097	0.585935
986.860594	0.810486	0.629387	0.899329	0.760140	0.589145
1430.257419	0.823129	0.648274	0.911876	0.781150	0.613948
1793.679779	0.830617	0.659549	0.920630	0.791655	0.630581
2072.525880	0.835068	0.666711	0.925883	0.800700	0.639918
2277.187026	0.838001	0.671618	0.927342	0.806536	0.646630
2423.372671	0.839503	0.673847	0.929093	0.808579	0.648381
2522.903382	0.840316	0.675094	0.930552	0.810038	0.650715
2589.202208	0.840813	0.675836	0.930552	0.811497	0.652174
2631.119393	0.841103	0.676314	0.930843	0.811789	0.652758
2652.531401	0.841289	0.676632	0.930843	0.812081	0.653341
2663.982057	0.841391	0.676791	0.931135	0.812081	0.653633
2672.378882	0.841393	0.676791	0.931135	0.812081	0.653633


==> data/obj_cands/Pascal_Segmentation_val_2012_FastMCGNoGlob.txt <==
ncands	jac_instance	average_recall	rec_at_0.5	rec_at_0.7	rec_at_0.85
54.974465	0.632508	0.402419	0.690692	0.492267	0.313102
59.971014	0.639399	0.409237	0.699737	0.499854	0.320105
64.967564	0.646668	0.416532	0.709367	0.508608	0.326525
69.964113	0.653458	0.424225	0.718704	0.519113	0.333528
74.960663	0.659024	0.429504	0.725999	0.524074	0.337905
79.957212	0.664507	0.435976	0.734462	0.531660	0.344324
84.953761	0.670283	0.442555	0.741757	0.539539	0.350452
89.948240	0.674446	0.447250	0.746717	0.546250	0.354829
94.941339	0.678900	0.451946	0.751386	0.550919	0.362416
99.934438	0.683621	0.457278	0.757222	0.558798	0.366210
124.899931	0.699585	0.476298	0.774730	0.583309	0.387219
149.865424	0.713884	0.492267	0.790487	0.602276	0.406770
174.830918	0.725589	0.506539	0.806245	0.619492	0.420484
199.772947	0.735655	0.519935	0.817041	0.637292	0.436533
224.703934	0.742956	0.528689	0.824044	0.645754	0.449373
249.634921	0.749686	0.536780	0.832215	0.655384	0.459877
274.565908	0.755680	0.545163	0.840677	0.665305	0.467756
299.496894	0.761480	0.553094	0.848556	0.674643	0.477677
324.418910	0.766333	0.559885	0.853808	0.682813	0.484389
349.328502	0.770123	0.564660	0.859644	0.687774	0.489349
374.224983	0.774108	0.570311	0.864313	0.694777	0.496061
399.121463	0.777671	0.575643	0.868690	0.701196	0.504231
424.002761	0.780444	0.580099	0.871900	0.705865	0.508900
448.855072	0.783370	0.584344	0.876277	0.711993	0.513569
473.680469	0.786187	0.588296	0.879778	0.716370	0.519113
498.490683	0.788457	0.591851	0.880945	0.720455	0.524365
523.286404	0.790639	0.595273	0.882696	0.723665	0.528742
548.051070	0.792569	0.598350	0.884155	0.726291	0.532828
572.759144	0.794912	0.602170	0.887365	0.730376	0.537788
597.445825	0.796127	0.604053	0.888532	0.732127	0.539539
622.106280	0.798539	0.607873	0.890575	0.736504	0.546250
646.681159	0.800055	0.610367	0.891742	0.739422	0.550627
671.201518	0.801921	0.613550	0.893201	0.742924	0.556172
695.701173	0.803083	0.615434	0.893785	0.744966	0.559673
720.158040	0.804060	0.617052	0.893785	0.747301	0.564050
744.532781	0.805176	0.618829	0.894660	0.749052	0.565217
768.846101	0.806507	0.620872	0.895827	0.752261	0.567844
793.013112	0.807659	0.622676	0.897286	0.754596	0.569886
817.051070	0.809035	0.624718	0.898745	0.757806	0.572804
840.962043	0.810234	0.626734	0.899621	0.759848	0.576014
864.792271	0.811549	0.628618	0.900496	0.762183	0.578932
888.508627	0.812487	0.630077	0.901080	0.764225	0.580099
912.163561	0.813313	0.631456	0.901371	0.765392	0.582434
935.774327	0.814010	0.632703	0.901955	0.767143	0.584476
959.269841	0.814997	0.634162	0.903122	0.768894	0.586519
982.611456	0.815807	0.635515	0.903414	0.770353	0.589145
1407.263630	0.826999	0.654323	0.917420	0.786402	0.619200
1726.089027	0.831324	0.661405	0.921214	0.795156	0.627079
1935.405797	0.833365	0.664642	0.922381	0.800409	0.632915
2058.289855	0.834124	0.665835	0.922673	0.801868	0.634082
2124.945480	0.834491	0.666552	0.923256	0.802159	0.635249
2158.342995	0.834738	0.667029	0.923256	0.802743	0.635541
2172.109041	0.834862	0.667215	0.923256	0.803327	0.636125
2177.986888	0.834987	0.667401	0.923548	0.803327	0.636125
2180.800552	0.835021	0.667454	0.923548	0.803327	0.636417
2181.433402	0.835021	0.667454	0.923548	0.803327	0.636417
2182.104900	0.835021	0.667454	0.923548	0.803327	0.636417


==> data/obj_cands/Pascal_Segmentation_val_2012_FastMCGPareto.txt <==
ncands	jac_instance	average_recall	rec_at_0.5	rec_at_0.7	rec_at_0.85
54.974465	0.663692	0.447144	0.725708	0.544208	0.360082
59.971014	0.669655	0.453803	0.731835	0.552086	0.368836
64.967564	0.675958	0.459984	0.740589	0.559673	0.376714
69.964113	0.680703	0.466217	0.747301	0.565509	0.384301
74.960663	0.684868	0.470541	0.751386	0.570762	0.389845
79.957212	0.690161	0.476404	0.758097	0.578057	0.395681
84.953761	0.694338	0.480463	0.762766	0.582434	0.400350
89.949620	0.697426	0.484309	0.767143	0.588270	0.404727
94.942719	0.700045	0.487413	0.771812	0.592647	0.407062
99.935818	0.704387	0.492029	0.777940	0.598191	0.412314
124.901311	0.716270	0.506566	0.788737	0.615991	0.429822
149.866805	0.727759	0.519405	0.803618	0.631164	0.442661
174.826087	0.734776	0.528053	0.811789	0.641669	0.454625
199.757074	0.742038	0.537125	0.823169	0.650715	0.463671
224.688061	0.747121	0.543863	0.830172	0.658010	0.472425
249.619048	0.752612	0.550521	0.835425	0.665305	0.479428
274.527950	0.757283	0.556198	0.840677	0.673767	0.487598
299.416839	0.761224	0.561424	0.845929	0.679311	0.496352
324.266391	0.765177	0.566623	0.850890	0.684564	0.501605
349.073844	0.768343	0.570868	0.854975	0.690108	0.506566
373.837819	0.771388	0.575032	0.858185	0.695944	0.511234
398.563147	0.774438	0.578905	0.861687	0.700613	0.515903
423.228433	0.776440	0.581664	0.865188	0.704114	0.519988
447.848171	0.779377	0.584980	0.869565	0.707616	0.524074
472.435473	0.781471	0.587845	0.871024	0.711993	0.528159
496.978606	0.783725	0.590816	0.873650	0.714036	0.531952
521.403037	0.785004	0.592859	0.874526	0.716954	0.534870
545.740511	0.786764	0.594981	0.875985	0.718704	0.538372
569.949620	0.788334	0.596864	0.878319	0.721039	0.541290
594.020014	0.790316	0.599464	0.880654	0.724540	0.544208
618.021394	0.791797	0.601401	0.880945	0.726291	0.547126
641.950311	0.793041	0.602939	0.882113	0.728334	0.548877
665.778468	0.794288	0.604743	0.883280	0.730085	0.551503
689.483092	0.796066	0.607263	0.885906	0.733294	0.554421
713.078675	0.797473	0.608987	0.887365	0.734170	0.557047
736.498275	0.799092	0.611534	0.889991	0.736504	0.560257
759.745342	0.800588	0.613762	0.891158	0.739714	0.563175
782.812974	0.801368	0.614770	0.891742	0.741465	0.563758
805.763285	0.802466	0.616601	0.893785	0.743216	0.566093
828.565908	0.803244	0.617715	0.895244	0.744383	0.567260
851.119393	0.804002	0.618909	0.895535	0.745842	0.568719
873.283644	0.804631	0.619837	0.896119	0.747301	0.569594
895.149758	0.805484	0.620978	0.896994	0.748176	0.571637
916.688751	0.806254	0.622251	0.897870	0.749927	0.573388
937.887509	0.806902	0.623259	0.898162	0.750802	0.575430
958.736370	0.807549	0.624320	0.898162	0.752553	0.576014
1315.133885	0.817665	0.639229	0.908666	0.770937	0.598483
1585.167702	0.823510	0.648168	0.914502	0.784068	0.607528
1786.752933	0.826762	0.653341	0.919171	0.788737	0.614532
1931.536922	0.828109	0.655437	0.920047	0.791946	0.615699
2033.496894	0.829020	0.656869	0.922089	0.793989	0.617158
2103.783299	0.829303	0.657320	0.922089	0.794573	0.617450
2146.296756	0.829500	0.657639	0.922381	0.794864	0.617450
2169.626639	0.829583	0.657824	0.922381	0.795156	0.618033
2179.695652	0.829608	0.657877	0.922381	0.795156	0.618033
2184.595583	0.829608	0.657877	0.922381	0.795156	0.618033
2186.872326	0.829610	0.657877	0.922381	0.795156	0.618033


==> data/obj_cands/Pascal_Segmentation_val_2012_FastMCGResnetGlob.txt <==
ncands	jac_instance	average_recall	rec_at_0.5	rec_at_0.7	rec_at_0.85
54.970324	0.681810	0.472690	0.744675	0.576014	0.394222
59.966874	0.689317	0.480542	0.752261	0.583601	0.405311
64.963423	0.693894	0.486431	0.756930	0.589729	0.413481
69.959972	0.699124	0.492824	0.763350	0.596440	0.421068
74.956522	0.704958	0.498873	0.771812	0.604027	0.426904
79.953071	0.709093	0.503356	0.776773	0.610446	0.431573
84.949620	0.712070	0.507016	0.781150	0.614240	0.436533
89.946170	0.714765	0.510598	0.783192	0.619200	0.440327
94.942719	0.718019	0.514683	0.787569	0.623869	0.444704
99.939268	0.720980	0.518264	0.791363	0.628538	0.448205
124.922015	0.734398	0.533491	0.806828	0.646338	0.466005
149.887509	0.746439	0.547311	0.821710	0.662095	0.479136
174.836439	0.755325	0.558400	0.831339	0.674643	0.495477
199.737750	0.763870	0.568772	0.841261	0.686023	0.508025
224.600414	0.769312	0.576651	0.847680	0.695360	0.515028
249.449275	0.773580	0.582248	0.853224	0.701196	0.523782
274.293996	0.778458	0.588429	0.859936	0.708491	0.531660
299.121463	0.782348	0.593946	0.864896	0.714327	0.539831
323.920635	0.785527	0.598350	0.868398	0.718704	0.545667
348.697723	0.788436	0.602117	0.871024	0.721622	0.551503
373.388544	0.791375	0.606123	0.873942	0.727750	0.554713
397.988958	0.793611	0.608934	0.875109	0.730376	0.557922
422.521739	0.796154	0.612860	0.877736	0.735337	0.564634
446.961353	0.797691	0.615274	0.878027	0.739714	0.567844
471.329193	0.799785	0.617980	0.880362	0.742924	0.571053
495.623879	0.802486	0.621588	0.882988	0.747301	0.575139
519.886128	0.804201	0.623896	0.885031	0.749635	0.578348
544.015183	0.806854	0.627053	0.888240	0.752553	0.582142
567.990338	0.808521	0.629334	0.890867	0.754888	0.584184
591.876467	0.810166	0.632013	0.892034	0.757806	0.587686
615.634231	0.811158	0.633605	0.893201	0.758973	0.590020
639.221532	0.811902	0.634719	0.893493	0.760724	0.591479
662.675638	0.812961	0.636311	0.894076	0.763350	0.593522
685.970324	0.814350	0.638539	0.894952	0.765976	0.596732
709.168392	0.815753	0.640635	0.895827	0.770061	0.599650
732.188406	0.816719	0.641961	0.896994	0.771520	0.601401
755.016563	0.817813	0.643553	0.898745	0.772979	0.604027
777.643892	0.818660	0.644932	0.900204	0.773855	0.606361
800.113182	0.819683	0.646285	0.901663	0.775605	0.608112
822.389234	0.821052	0.648195	0.902247	0.777940	0.612197
844.390614	0.821912	0.649203	0.903414	0.779107	0.612781
866.214631	0.822673	0.650317	0.904289	0.779982	0.614240
887.910973	0.823218	0.651325	0.904581	0.781150	0.615407
909.429952	0.823930	0.652333	0.905165	0.782609	0.615991
930.787440	0.824827	0.653898	0.906332	0.785235	0.618325
951.950311	0.825419	0.654747	0.907207	0.785819	0.619492
1335.927536	0.837314	0.671751	0.921506	0.802159	0.644879
1650.411318	0.842537	0.679232	0.927925	0.810038	0.655676
1897.024845	0.845499	0.683980	0.932302	0.817041	0.658885
2086.532091	0.847260	0.686978	0.935220	0.820543	0.662095
2226.657695	0.848471	0.688808	0.937847	0.822002	0.664721
2330.011732	0.848995	0.689551	0.938138	0.822585	0.664721
2399.169772	0.849462	0.690267	0.939014	0.824044	0.665305
2438.744651	0.849593	0.690506	0.939014	0.824628	0.665305
2460.642512	0.849693	0.690665	0.939306	0.824628	0.665597
2469.935128	0.849704	0.690665	0.939306	0.824628	0.665597
2475.682540	0.849751	0.690718	0.939597	0.824628	0.665597


==> data/obj_cands/Pascal_Segmentation_val_2012_FastMCGResnetNoGlob.txt <==
ncands	jac_instance	average_recall	rec_at_0.5	rec_at_0.7	rec_at_0.85
54.970324	0.659194	0.439955	0.711701	0.534287	0.358915
59.966874	0.666643	0.448391	0.720455	0.544791	0.368252
64.963423	0.673557	0.455553	0.730376	0.552670	0.374964
69.959972	0.678369	0.459692	0.736504	0.557047	0.379924
74.956522	0.683468	0.465262	0.743507	0.563175	0.384593
79.953071	0.689047	0.471284	0.751386	0.570178	0.390721
84.949620	0.693802	0.477067	0.757806	0.576598	0.399475
89.946170	0.699050	0.483142	0.765392	0.583601	0.405311
94.942719	0.703624	0.488076	0.771228	0.589145	0.411147
99.939268	0.707251	0.492400	0.775314	0.595565	0.414940
124.921325	0.724788	0.512561	0.800409	0.620076	0.435074
149.886818	0.737835	0.527814	0.816458	0.639626	0.448497
174.839890	0.748279	0.541794	0.831631	0.655384	0.465713
199.755003	0.756295	0.551848	0.840969	0.665597	0.478553
224.628709	0.761788	0.558718	0.846221	0.674643	0.487015
249.483092	0.767629	0.566836	0.852933	0.684564	0.497228
274.327812	0.771605	0.572274	0.857601	0.691275	0.503939
299.149758	0.776176	0.578004	0.862854	0.697695	0.509192
323.942719	0.780141	0.583574	0.867523	0.704114	0.517654
348.670807	0.782615	0.587155	0.870732	0.708491	0.522031
373.283644	0.786051	0.592302	0.873359	0.715495	0.528451
397.837129	0.788801	0.596440	0.876860	0.719580	0.534578
422.343685	0.791600	0.600605	0.879195	0.723957	0.540123
446.774327	0.794105	0.604690	0.881237	0.728334	0.545375
471.120083	0.797259	0.608961	0.884739	0.733294	0.552086
495.374051	0.799634	0.612648	0.887657	0.737088	0.557339
519.472050	0.801531	0.615460	0.889116	0.740589	0.562299
543.460317	0.803162	0.617927	0.890867	0.744091	0.564342
567.333333	0.805400	0.621482	0.893201	0.749343	0.568135
591.066943	0.807333	0.624320	0.895827	0.751678	0.573096
614.701173	0.808705	0.626363	0.897578	0.754304	0.576598
638.162181	0.810526	0.629254	0.899912	0.756930	0.580391
661.469979	0.812397	0.632066	0.901371	0.761307	0.582725
684.567978	0.814060	0.634533	0.901955	0.764517	0.586811
707.472740	0.815043	0.636045	0.902539	0.766560	0.588853
730.181504	0.816186	0.638141	0.902830	0.769186	0.593230
752.662526	0.817642	0.640475	0.904873	0.771812	0.596440
774.957212	0.819053	0.642385	0.906040	0.773563	0.599650
797.044168	0.820759	0.644614	0.907791	0.775605	0.601984
819.014493	0.821990	0.646630	0.908375	0.777648	0.605194
840.723257	0.822991	0.648115	0.908666	0.779691	0.608404
862.240166	0.823999	0.649866	0.909542	0.782025	0.611905
883.513458	0.824651	0.650927	0.909834	0.782609	0.613656
904.583851	0.825652	0.652572	0.910417	0.783192	0.617450
925.471360	0.826173	0.653368	0.910417	0.783776	0.618617
946.101449	0.827197	0.654721	0.911584	0.785527	0.620076
1314.980676	0.837968	0.671884	0.925883	0.803618	0.641961
1600.884058	0.842380	0.679126	0.930843	0.811789	0.651882
1811.989648	0.844872	0.683290	0.933178	0.816458	0.657718
1957.804693	0.846012	0.685068	0.935512	0.818208	0.660344
2053.727398	0.846612	0.685943	0.935804	0.820251	0.660636
2109.493444	0.846756	0.686155	0.936096	0.820251	0.660636
2135.418910	0.846783	0.686182	0.936096	0.820251	0.660636
2144.080745	0.846816	0.686262	0.936096	0.820251	0.660928
2145.563147	0.846816	0.686262	0.936096	0.820251	0.660928
2146.176674	0.846816	0.686262	0.936096	0.820251	0.660928
2147.066253	0.846816	0.686262	0.936096	0.820251	0.660928


==> data/obj_cands/Pascal_Segmentation_val_2012_GLS.txt <==
ncands	jac_instance	average_recall	rec_at_0.5	rec_at_0.7	rec_at_0.85
1056.367840	0.688691	0.463114	0.780274	0.579224	0.347242


==> data/obj_cands/Pascal_Segmentation_val_2012_GOP.txt <==
ncands	jac_instance	average_recall	rec_at_0.5	rec_at_0.7	rec_at_0.85
652.373361	0.708228	0.470382	0.834841	0.608696	0.303181


==> data/obj_cands/Pascal_Segmentation_val_2012_LPO.txt <==
ncands	jac_instance	average_recall	rec_at_0.5	rec_at_0.7	rec_at_0.85
2176.928226	0.776819	0.561424	0.915670	0.722498	0.426320


==> data/obj_cands/Pascal_Segmentation_val_2012_MCG.txt <==
ncands	jac_instance	average_recall	rec_at_0.5	rec_at_0.7	rec_at_0.85
50.000000	0.584177	0.346685	0.631164	0.430697	0.225854
55.000000	0.593288	0.354803	0.642544	0.441786	0.233732
60.000000	0.600085	0.360586	0.651590	0.448205	0.237526
65.000000	0.607036	0.367509	0.660928	0.456959	0.243070
70.000000	0.612127	0.371833	0.667639	0.462212	0.248614
75.000000	0.618668	0.379447	0.677852	0.472717	0.256493
80.000000	0.623200	0.384991	0.682229	0.479136	0.262037
85.000000	0.627092	0.388599	0.686023	0.484389	0.265247
90.000000	0.630046	0.391888	0.690108	0.489057	0.268165
95.000000	0.634436	0.396583	0.695944	0.495477	0.272250
100.000000	0.637929	0.400297	0.701196	0.499562	0.276627
125.000000	0.651874	0.415259	0.717537	0.519988	0.292676
150.000000	0.663274	0.427435	0.732711	0.535454	0.304931
175.000000	0.672687	0.438496	0.745550	0.549168	0.317479
200.000000	0.679144	0.445659	0.754888	0.556463	0.325066
225.000000	0.684725	0.451866	0.761307	0.564926	0.331485
250.000000	0.690316	0.458127	0.768894	0.573388	0.339364
275.000000	0.695044	0.462875	0.774146	0.579516	0.344616
300.000000	0.699497	0.467968	0.781441	0.585935	0.348701
325.000000	0.703215	0.473115	0.787861	0.591479	0.354829
350.000000	0.706898	0.477863	0.793697	0.596148	0.362416
375.000000	0.711076	0.482107	0.799241	0.601109	0.366793
400.000000	0.714705	0.485874	0.803910	0.604610	0.370587
425.000000	0.718230	0.490066	0.809454	0.608987	0.375547
450.000000	0.720641	0.493196	0.810913	0.613073	0.379924
475.000000	0.722996	0.495875	0.815582	0.616282	0.381675
500.000000	0.725751	0.499536	0.818500	0.621535	0.386344
525.000000	0.728151	0.502029	0.821710	0.625620	0.388386
550.000000	0.730293	0.505239	0.824336	0.629705	0.391013
575.000000	0.732037	0.507441	0.826962	0.633499	0.394222
600.000000	0.733852	0.509881	0.829297	0.637000	0.397432
625.000000	0.735770	0.512375	0.832798	0.639626	0.400058
650.000000	0.737991	0.515320	0.837175	0.642836	0.403268
674.988958	0.740240	0.518131	0.840093	0.645463	0.404727
699.971705	0.742118	0.520333	0.842136	0.648381	0.407645
724.954451	0.743919	0.522721	0.843887	0.651590	0.409688
749.937198	0.745077	0.524604	0.844762	0.653633	0.411439
774.919945	0.746526	0.526620	0.845638	0.655676	0.415524
799.896480	0.747737	0.528265	0.847388	0.656843	0.416983
824.861974	0.749256	0.530201	0.849723	0.659469	0.419609
849.827467	0.750763	0.532138	0.852057	0.660928	0.422527
874.777088	0.751956	0.533703	0.853224	0.662971	0.424570
899.694272	0.753163	0.535348	0.855267	0.663846	0.426904
924.583161	0.753897	0.536276	0.856434	0.664430	0.428363
949.416839	0.755092	0.538319	0.857893	0.667639	0.431281
974.180124	0.755919	0.539565	0.858477	0.669098	0.432740
998.884058	0.756684	0.540600	0.858769	0.669682	0.435366
1480.306418	0.772839	0.564209	0.880945	0.699446	0.463671
1937.397516	0.781153	0.576624	0.891158	0.712868	0.479428
2368.325742	0.787457	0.586227	0.899329	0.726875	0.489057
2769.779848	0.791996	0.593389	0.903998	0.737088	0.497811
3141.238785	0.795684	0.598801	0.908958	0.745842	0.505107
3483.213251	0.798227	0.603019	0.912168	0.750511	0.510651
3789.478951	0.800191	0.606096	0.913919	0.754596	0.515320
4061.429952	0.802025	0.609094	0.916545	0.759265	0.518238
4297.570738	0.803210	0.611136	0.917712	0.762766	0.519988
4499.348516	0.804248	0.612781	0.919171	0.765392	0.522031
5156.587992	0.807746	0.618750	0.921506	0.771812	0.529326


==> data/obj_cands/Pascal_Segmentation_val_2012_POISE.txt <==
ncands	jac_instance	average_recall	rec_at_0.5	rec_at_0.7	rec_at_0.85
445.963423	0.705771	0.480091	0.789612	0.592063	0.376714
1005.000690	0.772419	0.563016	0.887365	0.699737	0.458418
2819.840580	0.810271	0.618537	0.937263	0.774438	0.526408


==> data/obj_cands/Pascal_Segmentation_val_2012_QT.txt <==
ncands	jac_instance	average_recall	rec_at_0.5	rec_at_0.7	rec_at_0.85
50.000000	0.318074	0.045335	0.176247	0.029764	0.005544
55.000000	0.325856	0.046662	0.182375	0.030347	0.005544
60.000000	0.328298	0.046980	0.183542	0.030639	0.005544
65.000000	0.330403	0.047617	0.186460	0.030931	0.005544
70.000000	0.332952	0.047829	0.188211	0.030931	0.005544
75.000000	0.334950	0.048386	0.190254	0.031514	0.005544
80.000000	0.336393	0.048863	0.192005	0.032098	0.005544
85.000000	0.339342	0.049420	0.194339	0.032098	0.005544
90.000000	0.341068	0.049951	0.196673	0.032390	0.005544
95.000000	0.344818	0.050667	0.199883	0.032390	0.005544
100.000000	0.348983	0.051410	0.204552	0.032390	0.005544
125.000000	0.359627	0.053930	0.211263	0.034432	0.006128
150.000000	0.361911	0.054699	0.213890	0.035308	0.006420
175.000000	0.366196	0.055469	0.216808	0.035600	0.006711
200.000000	0.376469	0.057405	0.225562	0.036475	0.006711
225.000000	0.381690	0.058254	0.229063	0.037059	0.006711
250.000000	0.383500	0.058466	0.230522	0.037059	0.006711
275.000000	0.385235	0.058917	0.232273	0.037350	0.006711
300.000000	0.387311	0.059342	0.234024	0.037642	0.006711
325.000000	0.388686	0.059793	0.236067	0.037642	0.006711
350.000000	0.390052	0.060111	0.237526	0.037934	0.006711
375.000000	0.392222	0.060694	0.239860	0.038518	0.006711
400.000000	0.394435	0.061252	0.242194	0.038809	0.006711
425.000000	0.396990	0.062100	0.244529	0.039393	0.007295
450.000000	0.398411	0.062392	0.245696	0.039393	0.007295
475.000000	0.400572	0.063294	0.248322	0.040560	0.007587
500.000000	0.402313	0.064063	0.250948	0.041144	0.007587
525.000000	0.403187	0.064594	0.252407	0.041727	0.007879
550.000000	0.403352	0.064594	0.252407	0.041727	0.007879
575.000000	0.403460	0.064621	0.252699	0.041727	0.007879
600.000000	0.403762	0.064621	0.252699	0.041727	0.007879
625.000000	0.404153	0.064647	0.252991	0.041727	0.007879
650.000000	0.404607	0.064806	0.253575	0.041727	0.007879
675.000000	0.405638	0.065602	0.254450	0.042895	0.008462
700.000000	0.406703	0.066133	0.256201	0.043186	0.008462
725.000000	0.407948	0.066822	0.258535	0.043770	0.008754
750.000000	0.409493	0.067379	0.260870	0.044062	0.009046
775.000000	0.411912	0.067883	0.263788	0.044354	0.009046
800.000000	0.413033	0.068175	0.265538	0.044354	0.009046
825.000000	0.414412	0.068812	0.267581	0.044937	0.009046
850.000000	0.415122	0.069157	0.269040	0.045229	0.009046
875.000000	0.415490	0.069236	0.269624	0.045229	0.009046
900.000000	0.415599	0.069236	0.269624	0.045229	0.009046
925.000000	0.415793	0.069236	0.269624	0.045229	0.009046
950.000000	0.415902	0.069236	0.269624	0.045229	0.009046
975.000000	0.416203	0.069448	0.270791	0.045229	0.009046
1000.000000	0.416327	0.069608	0.271083	0.045521	0.009046
1500.000000	0.421102	0.071703	0.278961	0.047272	0.009338
2000.000000	0.424870	0.073401	0.285964	0.048439	0.009338
2047.000000	0.424905	0.073401	0.285964	0.048439	0.009338
2047.000000	0.424905	0.073401	0.285964	0.048439	0.009338
2047.000000	0.424905	0.073401	0.285964	0.048439	0.009338
2047.000000	0.424905	0.073401	0.285964	0.048439	0.009338
2047.000000	0.424905	0.073401	0.285964	0.048439	0.009338
2047.000000	0.424905	0.073401	0.285964	0.048439	0.009338
2047.000000	0.424905	0.073401	0.285964	0.048439	0.009338
2047.000000	0.424905	0.073401	0.285964	0.048439	0.009338
2047.000000	0.424905	0.073401	0.285964	0.048439	0.009338


==> data/obj_cands/Pascal_Segmentation_val_2012_RIGOR.txt <==
ncands	jac_instance	average_recall	rec_at_0.5	rec_at_0.7	rec_at_0.85
1301.370600	0.734738	0.524259	0.836592	0.653049	0.417275


==> data/obj_cands/Pascal_Segmentation_val_2012_SCG.txt <==
ncands	jac_instance	average_recall	rec_at_0.5	rec_at_0.7	rec_at_0.85
50.000000	0.559044	0.318142	0.607528	0.389262	0.196965
55.000000	0.565746	0.325013	0.616282	0.398308	0.204260
60.000000	0.571738	0.331353	0.623577	0.407353	0.210972
65.000000	0.576944	0.337029	0.630289	0.413773	0.215932
70.000000	0.581868	0.341778	0.636125	0.419025	0.221768
75.000000	0.588219	0.347004	0.644295	0.425737	0.225854
80.000000	0.591950	0.350744	0.648089	0.430989	0.229939
85.000000	0.596478	0.355360	0.652758	0.436242	0.235191
90.000000	0.600743	0.359578	0.660344	0.441202	0.238401
95.000000	0.604301	0.362920	0.664721	0.445871	0.240152
100.000000	0.608060	0.366899	0.669390	0.450540	0.244237
125.000000	0.622082	0.381622	0.685731	0.469507	0.261161
150.000000	0.635596	0.395761	0.706741	0.486139	0.273709
175.000000	0.644603	0.405337	0.718413	0.497520	0.283338
200.000000	0.652528	0.413906	0.728334	0.508608	0.292968
225.000000	0.659571	0.421784	0.736212	0.519697	0.301138
250.000000	0.666329	0.429663	0.744966	0.530201	0.308433
275.000000	0.672645	0.437223	0.752845	0.542165	0.317479
300.000000	0.677622	0.442369	0.761015	0.547126	0.323607
325.000000	0.681503	0.446906	0.766560	0.553837	0.327984
350.000000	0.685323	0.450672	0.771520	0.558506	0.333236
375.000000	0.688522	0.454280	0.776189	0.563467	0.337321
400.000000	0.691248	0.457888	0.779691	0.567552	0.341406
425.000000	0.694103	0.461071	0.784068	0.571929	0.344616
449.982747	0.696179	0.463671	0.787569	0.575139	0.348118
474.948240	0.699174	0.466217	0.792238	0.576598	0.348993
499.899241	0.701341	0.468605	0.794573	0.579516	0.353078
524.803313	0.703085	0.470833	0.796615	0.583601	0.354537
549.643202	0.705135	0.472796	0.799825	0.586227	0.355705
574.366460	0.706329	0.474467	0.800117	0.590020	0.357456
599.048999	0.708521	0.476749	0.802451	0.593230	0.359498
623.673568	0.710333	0.478394	0.805077	0.595273	0.360665
648.198068	0.712090	0.480542	0.807995	0.597315	0.363000
672.626639	0.714059	0.483009	0.810913	0.600525	0.364459
696.951001	0.715578	0.484919	0.813831	0.603151	0.365918
721.142857	0.717030	0.486697	0.816749	0.606069	0.367377
745.153899	0.718188	0.488129	0.817625	0.608696	0.368836
769.008972	0.719576	0.489933	0.820251	0.611030	0.369419
792.796411	0.720546	0.491180	0.821710	0.613073	0.370295
816.475500	0.721676	0.492718	0.822877	0.614532	0.372337
839.991028	0.722526	0.493832	0.823753	0.616574	0.373796
863.313320	0.723524	0.494920	0.824920	0.617741	0.374964
886.476881	0.724569	0.496246	0.825795	0.619200	0.376131
909.420980	0.725476	0.497016	0.827546	0.619784	0.376423
932.182885	0.725994	0.497758	0.827838	0.620368	0.377590
954.691511	0.727181	0.499350	0.829880	0.622994	0.379632
977.020014	0.727893	0.500199	0.831048	0.624745	0.379924
1380.759834	0.739420	0.514232	0.847388	0.640794	0.394222
1684.841960	0.746401	0.523888	0.858185	0.650131	0.408229
1893.601104	0.750334	0.529034	0.863729	0.655676	0.414940
2014.856453	0.752776	0.532562	0.867231	0.659761	0.417275
2078.535542	0.754032	0.534340	0.869565	0.661803	0.418442
2108.848171	0.754322	0.534897	0.870149	0.662971	0.418734
2121.632850	0.754488	0.535215	0.870732	0.663262	0.419025
2124.346446	0.754488	0.535215	0.870732	0.663262	0.419025
2125.040028	0.754488	0.535215	0.870732	0.663262	0.419025
2125.577640	0.754488	0.535215	0.870732	0.663262	0.419025
2125.577640	0.754488	0.535215	0.870732	0.663262	0.419025


==> data/obj_cands/Pascal_Segmentation_val_2012_SeSe.txt <==
ncands	jac_instance	average_recall	rec_at_0.5	rec_at_0.7	rec_at_0.85
8639.728778	0.778819	0.559753	0.932302	0.692442	0.416399


==> data/obj_cands/Pascal_Segmentation_val_2012_ShSh.txt <==
ncands	jac_instance	average_recall	rec_at_0.5	rec_at_0.7	rec_at_0.85
1117.750173	0.674904	0.482611	0.735337	0.604319	0.411147


==> data/obj_cands/SBD_val_CPMC.txt <==
ncands	jac_instance	average_recall	rec_at_0.5	rec_at_0.7	rec_at_0.85
702.735737	0.672931	0.428544	0.792235	0.559137	0.268026


==> data/obj_cands/SBD_val_GLS.txt <==
ncands	jac_instance	average_recall	rec_at_0.5	rec_at_0.7	rec_at_0.85
1111.197060	0.652104	0.392622	0.760306	0.502024	0.222755


==> data/obj_cands/SBD_val_GOP.txt <==
ncands	jac_instance	average_recall	rec_at_0.5	rec_at_0.7	rec_at_0.85
640.842842	0.670787	0.395934	0.834508	0.516414	0.151102


==> data/obj_cands/SBD_val_LPO.txt <==
ncands	jac_instance	average_recall	rec_at_0.5	rec_at_0.7	rec_at_0.85
2158.406370	0.719463	0.459887	0.901364	0.612202	0.220956


==> data/obj_cands/SBD_val_MCG.txt <==
ncands	jac_instance	average_recall	rec_at_0.5	rec_at_0.7	rec_at_0.85
50.000000	0.555797	0.282212	0.615500	0.338180	0.134912
55.000000	0.562863	0.288930	0.626743	0.349123	0.138060
60.000000	0.569439	0.295185	0.638135	0.357218	0.142108
65.000000	0.575404	0.301086	0.646380	0.366662	0.145555
70.000000	0.580371	0.305651	0.654475	0.374007	0.148254
75.000000	0.584629	0.310162	0.661520	0.379703	0.151851
80.000000	0.588418	0.314046	0.667366	0.384950	0.155149
85.000000	0.592568	0.318011	0.673662	0.389297	0.157847
90.000000	0.595760	0.321405	0.678159	0.393944	0.159496
95.000000	0.599936	0.325302	0.684755	0.399640	0.161595
100.000000	0.602956	0.328396	0.689402	0.403388	0.164593
125.000000	0.615561	0.342010	0.707240	0.424824	0.173137
150.000000	0.625744	0.353293	0.723730	0.442213	0.180633
175.000000	0.633252	0.361619	0.734972	0.453905	0.186479
200.000000	0.640500	0.369810	0.745166	0.465597	0.191575
225.000000	0.645722	0.375833	0.752661	0.474142	0.197422
250.000000	0.651138	0.381543	0.759856	0.482087	0.203418
275.000000	0.655539	0.386299	0.766752	0.488383	0.207615
300.000000	0.659280	0.390564	0.772748	0.494379	0.210613
325.000000	0.662289	0.394462	0.777395	0.499625	0.214211
350.000000	0.665605	0.398128	0.782491	0.504422	0.217659
375.000000	0.668242	0.401194	0.786839	0.509369	0.220657
400.000000	0.670706	0.404083	0.791036	0.513566	0.223055
425.000000	0.673131	0.407149	0.795233	0.518813	0.225453
450.000000	0.675637	0.410215	0.798981	0.524059	0.228751
475.000000	0.677852	0.413036	0.803178	0.529756	0.230550
500.000000	0.680007	0.415925	0.806026	0.534103	0.233998
525.000000	0.681902	0.418310	0.808425	0.537251	0.236246
550.000000	0.683879	0.420790	0.811572	0.541598	0.238795
575.000000	0.685695	0.423557	0.814870	0.546994	0.241043
600.000000	0.687720	0.425696	0.817419	0.550442	0.242842
625.000000	0.689502	0.427890	0.820117	0.554040	0.244641
650.000000	0.690763	0.429416	0.822815	0.555839	0.245840
674.994400	0.692003	0.431052	0.824314	0.558387	0.247339
699.985649	0.693227	0.432755	0.825813	0.561085	0.249288
724.976899	0.694645	0.434677	0.827762	0.563634	0.251237
749.968148	0.696171	0.436693	0.830310	0.566032	0.252586
774.959398	0.697250	0.438220	0.831510	0.568730	0.254085
799.950648	0.698397	0.439610	0.833908	0.570829	0.255134
824.941897	0.699512	0.441150	0.836456	0.572628	0.256183
849.933147	0.700638	0.442730	0.838105	0.575776	0.257383
874.910396	0.702001	0.444638	0.840504	0.578774	0.259331
899.853693	0.702685	0.445524	0.841403	0.579823	0.260980
924.762338	0.703474	0.446573	0.842752	0.581472	0.261730
949.624781	0.704417	0.447868	0.844251	0.583571	0.262779
974.432972	0.705145	0.448917	0.845001	0.584770	0.263529
999.208960	0.706355	0.450498	0.847549	0.586419	0.264578
1482.243962	0.719410	0.468718	0.870184	0.613551	0.279119
1938.926146	0.727103	0.480152	0.882326	0.630340	0.289912
2366.714036	0.731858	0.487388	0.888173	0.641733	0.295608
2764.128806	0.735561	0.493179	0.894618	0.650727	0.300405
3127.819741	0.738463	0.497690	0.899265	0.657023	0.305651
3458.899895	0.740691	0.501315	0.902563	0.662869	0.309699
3754.031152	0.742324	0.503863	0.904962	0.667966	0.311498
4016.151908	0.743553	0.505717	0.906911	0.671414	0.313296
4245.829891	0.744658	0.507379	0.909159	0.672913	0.314945
4446.205810	0.745652	0.508769	0.910358	0.676061	0.315395
5089.943297	0.748096	0.512640	0.914256	0.683106	0.318543


==> data/obj_cands/SBD_val_POISE100.txt <==
ncands	jac_instance	average_recall	rec_at_0.5	rec_at_0.7	rec_at_0.85
87.490725	0.479370	0.232131	0.482536	0.285564	0.127717


==> data/obj_cands/SBD_val_POISE1000.txt <==
ncands	jac_instance	average_recall	rec_at_0.5	rec_at_0.7	rec_at_0.85
996.030102	0.715370	0.462708	0.868086	0.604107	0.272523


==> data/obj_cands/SBD_val_POISE400.txt <==
ncands	jac_instance	average_recall	rec_at_0.5	rec_at_0.7	rec_at_0.85
444.182359	0.664322	0.401303	0.778444	0.515965	0.230400


==> data/obj_cands/SBD_val_POISE4000.txt <==
ncands	jac_instance	average_recall	rec_at_0.5	rec_at_0.7	rec_at_0.85
2787.941197	0.747899	0.510677	0.917853	0.686704	0.315695


==> data/obj_cands/SBD_val_QT.txt <==
ncands	jac_instance	average_recall	rec_at_0.5	rec_at_0.7	rec_at_0.85
50.000000	0.325835	0.040773	0.168940	0.024884	0.003748
55.000000	0.333021	0.041223	0.171938	0.024884	0.003748
60.000000	0.334980	0.041469	0.173437	0.025034	0.003748
65.000000	0.336309	0.041673	0.174337	0.025184	0.003748
70.000000	0.338804	0.042204	0.176885	0.025334	0.003748
75.000000	0.340663	0.042491	0.178084	0.025334	0.003748
80.000000	0.341810	0.042600	0.178534	0.025334	0.003748
85.000000	0.344668	0.042845	0.179433	0.025483	0.003748
90.000000	0.346175	0.042899	0.179733	0.025483	0.003748
95.000000	0.349373	0.043145	0.181082	0.025483	0.003748
100.000000	0.352371	0.043213	0.181682	0.025483	0.003748
125.000000	0.361701	0.044003	0.187528	0.025483	0.003748
150.000000	0.363580	0.044371	0.189777	0.025483	0.003748
175.000000	0.368350	0.044957	0.193075	0.025483	0.003748
200.000000	0.376501	0.045679	0.197272	0.025483	0.003748
225.000000	0.380436	0.046197	0.199970	0.025633	0.003748
250.000000	0.382050	0.046293	0.200570	0.025633	0.003748
275.000000	0.382859	0.046293	0.200570	0.025633	0.003748
300.000000	0.383921	0.046388	0.200869	0.025633	0.003748
325.000000	0.384751	0.046470	0.201319	0.025633	0.003748
350.000000	0.386180	0.046770	0.202518	0.025783	0.003748
375.000000	0.387432	0.046906	0.203118	0.025933	0.003748
400.000000	0.388875	0.046988	0.203867	0.025933	0.003748
425.000000	0.390359	0.047206	0.205217	0.025933	0.003748
450.000000	0.391473	0.047356	0.205966	0.025933	0.003748
475.000000	0.392464	0.047465	0.206416	0.025933	0.003748
500.000000	0.393191	0.047505	0.206866	0.025933	0.003748
525.000000	0.393681	0.047778	0.207915	0.026083	0.003748
550.000000	0.393781	0.047778	0.207915	0.026083	0.003748
575.000000	0.393913	0.047778	0.207915	0.026083	0.003748
600.000000	0.393995	0.047778	0.207915	0.026083	0.003748
625.000000	0.394344	0.047887	0.208365	0.026233	0.003748
650.000000	0.394580	0.047914	0.208514	0.026233	0.003748
675.000000	0.395215	0.048010	0.208814	0.026383	0.003748
700.000000	0.395701	0.048010	0.208814	0.026383	0.003748
725.000000	0.396275	0.048187	0.209564	0.026383	0.003748
750.000000	0.396866	0.048255	0.209714	0.026533	0.003748
775.000000	0.397998	0.048364	0.210313	0.026533	0.003748
800.000000	0.398516	0.048378	0.210463	0.026533	0.003748
825.000000	0.399264	0.048541	0.211063	0.026533	0.003748
850.000000	0.399770	0.048664	0.211662	0.026533	0.003748
875.000000	0.400050	0.048732	0.211962	0.026533	0.003748
900.000000	0.400262	0.048746	0.212112	0.026533	0.003748
925.000000	0.400425	0.048759	0.212262	0.026533	0.003748
950.000000	0.400607	0.048814	0.212712	0.026533	0.003748
975.000000	0.400829	0.048814	0.212712	0.026533	0.003748
1000.000000	0.400905	0.048814	0.212712	0.026533	0.003748
1500.000000	0.402077	0.048991	0.213461	0.026533	0.003748
2000.000000	0.403575	0.049318	0.215410	0.026683	0.003748
2047.000000	0.403588	0.049318	0.215410	0.026683	0.003748
2047.000000	0.403588	0.049318	0.215410	0.026683	0.003748
2047.000000	0.403588	0.049318	0.215410	0.026683	0.003748
2047.000000	0.403588	0.049318	0.215410	0.026683	0.003748
2047.000000	0.403588	0.049318	0.215410	0.026683	0.003748
2047.000000	0.403588	0.049318	0.215410	0.026683	0.003748
2047.000000	0.403588	0.049318	0.215410	0.026683	0.003748
2047.000000	0.403588	0.049318	0.215410	0.026683	0.003748
2047.000000	0.403588	0.049318	0.215410	0.026683	0.003748


==> data/obj_cands/SBD_val_RIGOR.txt <==
ncands	jac_instance	average_recall	rec_at_0.5	rec_at_0.7	rec_at_0.85
1293.723836	0.689107	0.438451	0.826413	0.568730	0.259631


==> data/obj_cands/SBD_val_SCG.txt <==
ncands	jac_instance	average_recall	rec_at_0.5	rec_at_0.7	rec_at_0.85
50.000000	0.535579	0.260653	0.594214	0.311348	0.111827
55.000000	0.542288	0.267099	0.604407	0.319742	0.117074
60.000000	0.547844	0.272414	0.613251	0.327837	0.119173
65.000000	0.552643	0.277170	0.620147	0.334433	0.122470
70.000000	0.557089	0.281626	0.624944	0.341928	0.126218
75.000000	0.561483	0.285796	0.631689	0.347624	0.129816
80.000000	0.565692	0.289407	0.639185	0.352121	0.131614
85.000000	0.570023	0.293414	0.643832	0.357967	0.136112
90.000000	0.573289	0.296739	0.647729	0.362464	0.139259
95.000000	0.576682	0.300119	0.652976	0.367111	0.141508
100.000000	0.579628	0.303157	0.656423	0.371459	0.144056
125.000000	0.590933	0.315354	0.672013	0.388398	0.151701
150.000000	0.601625	0.326256	0.686554	0.402189	0.160096
175.000000	0.609527	0.334446	0.697946	0.414780	0.166242
200.000000	0.616120	0.341246	0.707690	0.425423	0.171339
225.000000	0.621521	0.346493	0.715035	0.433368	0.176585
250.000000	0.625846	0.351154	0.720881	0.441163	0.181382
275.000000	0.631235	0.357136	0.729426	0.448209	0.186329
300.000000	0.635390	0.361974	0.736921	0.455404	0.188727
325.000000	0.639185	0.365912	0.743966	0.460800	0.190676
350.000000	0.642364	0.369523	0.749063	0.465897	0.194124
375.000000	0.645482	0.373244	0.753860	0.470844	0.197871
400.000000	0.648281	0.376651	0.758507	0.474891	0.200720
425.000000	0.650747	0.379771	0.762105	0.479538	0.202968
449.996850	0.653235	0.382551	0.766152	0.483436	0.205816
474.985999	0.655469	0.385195	0.770799	0.486884	0.207165
499.953098	0.657650	0.387839	0.774547	0.490331	0.208664
524.883094	0.659749	0.390333	0.778894	0.493779	0.211213
549.769338	0.661287	0.391982	0.781742	0.496028	0.211962
574.613231	0.662867	0.393903	0.784590	0.498576	0.213461
599.403920	0.664700	0.395934	0.787288	0.501724	0.215410
624.126706	0.665954	0.397269	0.788787	0.504272	0.216159
648.781239	0.667285	0.398659	0.790736	0.506671	0.217359
673.347217	0.668544	0.400117	0.792985	0.508769	0.218258
697.798040	0.669710	0.401521	0.794933	0.510568	0.218858
722.099055	0.671174	0.403538	0.797032	0.514166	0.219457
746.249212	0.672308	0.404982	0.800180	0.515965	0.220207
770.270564	0.673216	0.406141	0.801679	0.516864	0.220956
794.127756	0.674269	0.407340	0.803328	0.518363	0.222306
817.831992	0.674949	0.408212	0.804227	0.520012	0.222755
841.376269	0.676040	0.409534	0.805876	0.521961	0.223954
864.723836	0.676960	0.410651	0.807375	0.523760	0.224554
887.869443	0.677716	0.411632	0.809474	0.524509	0.225004
910.755688	0.678538	0.412859	0.810673	0.526608	0.225753
933.410571	0.679312	0.413758	0.811722	0.527957	0.226653
955.832692	0.680020	0.414767	0.813072	0.529456	0.227702
977.979699	0.681025	0.415993	0.815170	0.530955	0.228302
1373.016801	0.690986	0.428272	0.834358	0.549843	0.236846
1666.269513	0.695554	0.434022	0.841703	0.559137	0.241193
1869.422821	0.698945	0.438383	0.847999	0.566032	0.244791
1995.021351	0.700609	0.440632	0.852496	0.569180	0.245990
2063.333567	0.701282	0.441518	0.853695	0.570529	0.246440
2094.305565	0.701682	0.442049	0.854445	0.571129	0.246740
2104.924396	0.701780	0.442172	0.854744	0.571429	0.246740
2108.386069	0.701824	0.442240	0.854894	0.571728	0.246740
2109.479874	0.701853	0.442267	0.855044	0.571728	0.246740
2109.872944	0.701860	0.442267	0.855044	0.571728	0.246740
2109.872944	0.701860	0.442267	0.855044	0.571728	0.246740


==> data/obj_cands/SBD_val_SeSe.txt <==
ncands	jac_instance	average_recall	rec_at_0.5	rec_at_0.7	rec_at_0.85
8598.664683	0.706541	0.434527	0.887723	0.552991	0.213911


==> data/obj_cands/SoA_Comb_COCO_train2014.txt <==
ncands	jac_instance
10.000000	0.191696
15.000000	0.224749
20.000000	0.248721
25.000000	0.267388
30.000000	0.282684
35.000000	0.295606
40.000000	0.306893
45.000000	0.316720
50.000000	0.325348
55.000000	0.333131
60.000000	0.340155
65.000000	0.346576
70.000000	0.352442
75.000000	0.357976
80.000000	0.363173
85.000000	0.368018
90.000000	0.372510
95.000000	0.376686
100.000000	0.380640
110.000000	0.387446
125.000000	0.397639
134.999843	0.403358
150.000000	0.411391
159.999843	0.416393
164.999311	0.418756
169.998550	0.420949
174.999311	0.423119
179.999311	0.425190
199.999311	0.433145
204.998550	0.435009
214.996388	0.438564
234.998550	0.445234
239.997536	0.446834
244.996388	0.448373
254.996388	0.451302
259.996388	0.452703
269.986833	0.455416
284.996388	0.459480
294.993320	0.461995
309.986833	0.465603
319.986833	0.467813
354.986833	0.475219
389.986833	0.481812
414.986833	0.486244
439.971661	0.490414
464.971661	0.494352
489.971661	0.498006
509.955414	0.500685
534.927582	0.503733
559.889422	0.506708
574.955414	0.508442
584.955414	0.509575
599.971661	0.511272
619.955414	0.513447
644.971661	0.516072
669.971661	0.518644
689.955414	0.520631
714.927582	0.523004
739.889422	0.525277
749.927582	0.526162
774.889422	0.528283
799.840342	0.530300
849.927401	0.534214
874.889241	0.536121
894.889241	0.537620
919.889241	0.539476
949.889241	0.541597
974.889241	0.543362
1024.889241	0.546622
1049.889241	0.548225
1074.889241	0.549743
1099.889241	0.551241
1124.840160	0.552652
1149.776065	0.554060
1174.888999	0.555454
1224.775824	0.558077
1274.591003	0.560458
1409.880555	0.566588
1434.831475	0.567654
1459.767380	0.568719
1559.877390	0.572837
1584.828310	0.573854
1609.764215	0.574856
1634.681625	0.575780
1694.761171	0.577993
1719.678581	0.578874
1744.576350	0.579738
1819.574538	0.582296
1869.573330	0.583950
1909.503557	0.585149
1994.501262	0.587697
2049.498182	0.589317
2099.496104	0.590720
2124.369689	0.591399
2299.479531	0.596088
2324.353116	0.596674
2398.816255	0.598400
2651.439994	0.603812
2766.390249	0.606221
2865.726973	0.608068
2925.720933	0.609148
3026.976601	0.610961
3376.177863	0.617005
3475.514586	0.618566
3482.054323	0.618668
3581.391046	0.620166
3655.531993	0.621148
4080.720462	0.626723
4154.861409	0.627609
4566.516229	0.632335
4640.657176	0.633137
5209.224466	0.638548
5331.642100	0.639606
5918.998369	0.644137
6015.233828	0.644796
6390.610693	0.647285
6886.725125	0.650480
7030.266891	0.651337
7053.668579	0.651476
7547.572871	0.654277
7661.565213	0.654827
8192.002235	0.657289
8659.452218	0.659401
8773.444560	0.659897
9650.577739	0.663558
9741.350603	0.663933
9869.836718	0.664392
10377.610246	0.666145
10852.010582	0.667779
10938.815179	0.668068
10980.496696	0.668203
11579.248928	0.669955
11620.930445	0.670077
12500.288368	0.672624
12541.969885	0.672742
12899.370064	0.673680
13237.768394	0.674523
14710.740055	0.678098
15551.066366	0.680130
15658.862158	0.680385
16563.007804	0.682328
16922.096457	0.683026
18261.203931	0.685596
18620.292584	0.686237
19198.881739	0.687242
20107.646147	0.688798
21454.310197	0.690869
21672.826885	0.691168
21673.592259	0.691169
21723.552227	0.691225
21773.432408	0.691279
21798.320778	0.691303
21921.714096	0.691416
21994.446867	0.691478
22065.844835	0.691531
22135.719157	0.691582
22203.865854	0.691630
22248.310933	0.691661
22642.632364	0.691912
23375.262832	0.692332
23380.367213	0.692334
23380.540630	0.692334
23380.543759	0.692334


==> data/obj_cands/SoA_Comb_COCO_val2014.txt <==
ncands	jac_instance
10.000000	0.192893
15.000000	0.225703
20.000000	0.250035
25.000000	0.268721
30.000000	0.284047
35.000000	0.296938
40.000000	0.308278
45.000000	0.318048
50.000000	0.326753
55.000000	0.334472
60.000000	0.341555
65.000000	0.347980
70.000000	0.354013
75.000000	0.359584
80.000000	0.364899
85.000000	0.369699
90.000000	0.374166
95.000000	0.378398
100.000000	0.382421
110.000000	0.389251
125.000000	0.399436
134.999852	0.405756
150.000000	0.412867
159.999852	0.418453
164.999605	0.421063
169.999111	0.423556
174.999605	0.425451
179.999605	0.427481
199.999605	0.435570
204.999111	0.437702
214.997457	0.441808
234.999111	0.447782
239.998494	0.449646
244.997457	0.451427
254.997457	0.454159
259.997457	0.455672
269.990519	0.459503
284.997457	0.462528
294.995038	0.465424
309.990519	0.469670
319.990519	0.471773
354.990519	0.479265
389.990519	0.485772
414.990519	0.490018
439.981878	0.494961
464.981878	0.498734
489.981878	0.502233
509.972719	0.505129
534.955486	0.509147
559.931044	0.512749
574.972719	0.512983
584.972719	0.514104
599.981878	0.515407
619.972719	0.517842
644.981878	0.520131
669.981878	0.522689
689.972719	0.524943
714.955486	0.528014
739.931044	0.530923
749.955486	0.531000
774.931044	0.533816
799.899170	0.536163
849.955486	0.538665
874.931044	0.541203
894.931044	0.542525
919.931044	0.544246
949.931044	0.546432
974.931044	0.548096
1024.931044	0.551347
1049.931044	0.552788
1074.931044	0.554144
1099.931044	0.555691
1124.899170	0.557488
1149.860903	0.559224
1174.931044	0.559707
1224.860903	0.563001
1274.762468	0.565938
1409.918872	0.570466
1434.886999	0.571883
1459.848731	0.573257
1559.918872	0.576553
1584.886999	0.577877
1609.848731	0.579170
1634.804242	0.580479
1694.846879	0.582156
1719.802390	0.583422
1744.748445	0.584372
1819.747531	0.586890
1869.746297	0.588430
1909.664799	0.589499
1994.662947	0.591966
2049.659268	0.593506
2099.658034	0.594631
2124.591966	0.595461
2299.646134	0.599736
2324.580066	0.600461
2399.279725	0.602986
2652.770294	0.607453
2767.725212	0.609829
2867.358804	0.612530
2927.350410	0.613655
3028.473213	0.615157
3377.521183	0.620437
3477.154775	0.622682
3483.437858	0.622090
3583.071450	0.624261
3657.599003	0.625457
4082.542070	0.630295
4157.069623	0.631271
4568.692623	0.635782
4643.220176	0.636674
5212.028812	0.642049
5335.581745	0.643593
5923.254642	0.647804
6021.192598	0.648672
6395.628851	0.650996
6892.000913	0.653995
7038.487137	0.655169
7062.634629	0.655331
7557.058216	0.657859
7676.162330	0.658669
8203.069203	0.660965
8670.260468	0.662896
8789.364581	0.663612
9663.048736	0.666837
9758.100064	0.667344
9896.016171	0.668030
10395.712572	0.669475
10870.643492	0.670930
10963.325499	0.671384
11008.559599	0.671589
11605.295995	0.673209
11650.530096	0.673399
12528.694697	0.675786
12573.928797	0.675953
12931.201659	0.676873
13324.543773	0.678156
14740.655096	0.681063
15583.108557	0.683016
15698.509900	0.683430
16607.158108	0.685243
17023.014986	0.686304
18310.102138	0.688370
18725.959016	0.689352
19308.150676	0.690389
20226.873469	0.691844
21618.850484	0.693890
21937.017554	0.694442
21938.835893	0.694445
21988.796860	0.694494
22038.688920	0.694548
22063.582584	0.694571
22187.101644	0.694690
22259.958276	0.694748
22331.452252	0.694807
22401.408725	0.694859
22469.609520	0.694905
22514.037527	0.694933
22908.189710	0.695180
23644.025899	0.695613
23649.390974	0.695615
23649.665712	0.695615
23649.669317	0.695615


==> data/orient/absolute_err.txt <==
Random	Trained	Local
57.296	45.008	19.547
19.546	114.592	45.008
19.290	19.281	171.887
45.009	19.028	19.010
229.183	45.009	18.760
18.785	286.479	45.010
18.487	18.594	343.775
45.011	18.208	18.404
401.070	45.011	17.923
18.220	458.366	45.010
17.632	18.046	515.662
45.010	17.334	17.877
572.958	45.008	17.032
17.712	630.254	45.008
16.721	17.555	687.549
45.008	16.404	17.403
744.845	45.009	16.079
17.253	802.141	45.009
15.746	17.106	859.437
45.010	15.406	16.957
916.732	45.010	15.059
16.806	974.028	45.010
14.703	16.649	1031.324
45.009	14.338	16.492
1088.620	45.008	13.965
16.332	1145.916	45.009
13.583	16.171	1203.211
45.011	13.189	16.013
1260.507	45.011	12.786
15.860	1317.803	45.012
12.509	15.711	1375.099
45.010	12.482	15.568
1432.394	45.011	12.453
15.428	1489.690	45.011
12.425	15.292	1546.986
45.011	12.398	15.160
1604.282	45.011	12.367
15.030	1661.578	45.010
12.336	14.904	1718.873
45.012	12.306	14.780
1776.169	45.013	12.275
14.659	1833.465	45.012
12.242	14.540	1890.761
45.012	12.209	14.423
1948.057	45.012	12.176
14.310	2005.352	45.013
12.142	14.197	2062.648
45.012	12.109	14.087
2119.944	45.013	12.073
13.978	2177.240	45.013
12.038	13.872	2234.535
45.013	12.004	13.769
2291.831	45.014	11.967
13.667	2349.127	45.013
11.931	13.567	2406.423
45.014	11.894	13.471
2463.719	45.014	11.856
13.375	2521.014	45.012
11.820	13.283	2578.310
45.011	11.783	13.193
2635.606	45.013	11.748
13.102	2692.902	45.013
11.712	13.017	2750.197
45.011	11.675	12.929
2807.493	45.014	11.637
12.847	2864.789	45.011
11.600	12.763	2922.085
45.011	11.563	12.680
2979.381	45.011	11.527
12.600	3036.676	45.013
11.489	12.523	3093.972
45.012	11.454	12.448
3151.268	45.008	11.420
12.372	3208.564	45.008
11.382	12.298	3265.859
45.008	11.347	12.228
3323.155	45.008	11.313
12.159	3380.451	45.009
11.279	12.089	3437.747
45.010	11.247	12.018
3495.043	45.008	11.213
11.950	3552.338	45.007
11.181	11.884	3609.634
45.008	11.147	11.820
3666.930	45.009	11.115
11.755	3724.226	45.006
11.081	11.691	3781.521
45.008	11.048	11.628
3838.817	45.008	11.018
11.564	3896.113	45.009
10.985	11.504	3953.409
45.009	10.952	11.443
4010.705	45.009	10.924
11.381	4068.000	45.015
10.889	11.322	4125.296
45.014	10.854	11.263
4182.592	45.016	10.826
11.202	4239.888	45.014
10.795	11.144	4297.183
45.011	10.764	11.084
4354.479	45.006	10.727
11.024	4411.775	45.002
10.697	10.967	4469.071
45.006	10.665	10.910
4526.367	44.999	10.636
10.850	4583.662	44.998
10.604	10.793	4640.958
45.003	10.576	10.737
4698.254	45.005	10.545
10.679	4755.550	45.000
10.515	10.618	4812.845
45.000	10.486	10.556
4870.141	45.006	10.459
10.499	4927.437	45.002
10.426	10.442	4984.733
44.995	10.405	10.384
5042.029	45.001	10.376
10.329	5099.324	45.007
10.338	10.275	5156.620
45.014	10.310	10.212
5213.916	45.014	10.285
10.151	5271.212	45.000
10.252	10.084	5328.507
45.004	10.230	10.011
5385.803	45.025	10.213
9.940	5443.099	45.017
10.157	9.855	5500.395
45.020	10.156	9.773
5557.691	45.016	10.077
9.674	5614.986	45.017
10.037	9.541	5672.282
45.053	9.996	9.421
5729.578	45.063	10.001
9.311	

==> data/orient/per_class_err.txt <==
Percentile	Random	Trained	Local
1.000	87.498	47.541	65.364
2.000	87.496	47.229	65.154
3.000	87.495	46.900	64.934
4.000	87.496	46.541	64.730
5.000	87.496	46.178	64.534
6.000	87.498	45.804	64.338
7.000	87.498	45.433	64.142
8.000	87.499	45.031	63.947
9.000	87.496	44.646	63.754
10.000	87.496	44.557	63.563
11.000	87.496	44.496	63.377
12.000	87.493	44.453	63.199
13.000	87.493	44.412	63.024
14.000	87.492	44.378	62.853
15.000	87.492	44.348	62.680
16.000	87.491	44.317	62.511
17.000	87.492	44.285	62.339
18.000	87.491	44.256	62.173
19.000	87.492	44.224	61.999
20.000	87.490	44.187	61.828
21.000	87.490	44.144	61.654
22.000	87.491	44.098	61.483
23.000	87.491	44.050	61.320
24.000	87.489	43.999	61.157
25.000	87.488	43.943	60.999
26.000	87.487	43.885	60.844
27.000	87.483	43.826	60.692
28.000	87.482	43.766	60.543
29.000	87.483	43.701	60.401
30.000	87.485	43.634	60.259
31.000	87.484	43.559	60.119
32.000	87.486	43.485	59.981
33.000	87.487	43.411	59.845
34.000	87.487	43.338	59.718
35.000	87.488	43.260	59.585
36.000	87.489	43.182	59.460
37.000	87.489	43.096	59.331
38.000	87.487	43.017	59.208
39.000	87.486	42.932	59.088
40.000	87.485	42.846	58.968
41.000	87.487	42.752	58.851
42.000	87.485	42.662	58.740
43.000	87.481	42.568	58.628
44.000	87.480	42.472	58.522
45.000	87.478	42.382	58.417
46.000	87.481	42.285	58.308
47.000	87.480	42.187	58.209
48.000	87.477	42.084	58.107
49.000	87.476	41.983	58.012
50.000	87.472	41.878	57.913
51.000	87.474	41.777	57.814
52.000	87.474	41.675	57.717
53.000	87.475	41.571	57.626
54.000	87.474	41.471	57.537
55.000	87.469	41.366	57.449
56.000	87.472	41.264	57.363
57.000	87.473	41.164	57.285
58.000	87.473	41.056	57.208
59.000	87.474	40.957	57.130
60.000	87.473	40.856	57.051
61.000	87.469	40.746	56.972
62.000	87.468	40.634	56.900
63.000	87.467	40.526	56.827
64.000	87.464	40.410	56.756
65.000	87.465	40.296	56.683
66.000	87.463	40.173	56.613
67.000	87.466	40.055	56.549
68.000	87.464	39.934	56.495
69.000	87.465	39.796	56.432
70.000	87.464	39.680	56.376
71.000	87.465	39.562	56.316
72.000	87.470	39.434	56.247
73.000	87.469	39.312	56.184
74.000	87.463	39.179	56.132
75.000	87.463	39.057	56.082
76.000	87.457	38.926	56.030
77.000	87.456	38.792	55.987
78.000	87.454	38.648	55.942
79.000	87.456	38.543	55.894
80.000	87.454	38.408	55.851
81.000	87.459	38.259	55.810
82.000	87.465	38.116	55.772
83.000	87.455	37.949	55.743
84.000	87.458	37.883	55.734
85.000	87.464	37.746	55.710
86.000	87.453	37.581	55.698
87.000	87.461	37.442	55.697
88.000	87.470	37.295	55.684
89.000	87.466	37.088	55.688
90.000	87.458	37.045	55.707
91.000	87.462	36.943	55.739
92.000	87.442	36.811	55.773
93.000	87.448	36.639	55.793
94.000	87.451	36.427	55.877
95.000	87.441	36.158	55.981
96.000	87.432	35.652	56.117
97.000	87.423	35.334	56.313
98.000	87.404	35.434	56.616
99.000	87.480	35.550	57.090
100.000	87.368	35.431	58.308


==> data/orient/quantized_err.txt <==
Percentile	Random	Trained	Local
1.000	87.498	38.927	51.481
2.000	87.497	38.632	51.229
3.000	87.497	38.323	50.961
4.000	87.498	37.989	50.705
5.000	87.499	37.634	50.454
6.000	87.500	37.264	50.201
7.000	87.501	36.901	49.951
8.000	87.500	36.523	49.704
9.000	87.498	36.156	49.461
10.000	87.497	35.927	49.217
11.000	87.498	35.732	48.979
12.000	87.496	35.570	48.751
13.000	87.496	35.427	48.523
14.000	87.496	35.310	48.297
15.000	87.496	35.207	48.068
16.000	87.495	35.117	47.839
17.000	87.495	35.034	47.601
18.000	87.495	34.963	47.368
19.000	87.495	34.896	47.129
20.000	87.494	34.834	46.891
21.000	87.495	34.774	46.653
22.000	87.496	34.717	46.423
23.000	87.496	34.667	46.197
24.000	87.495	34.618	45.976
25.000	87.494	34.565	45.759
26.000	87.493	34.515	45.545
27.000	87.491	34.469	45.336
28.000	87.491	34.419	45.129
29.000	87.491	34.368	44.927
30.000	87.492	34.319	44.729
31.000	87.494	34.262	44.533
32.000	87.495	34.206	44.341
33.000	87.496	34.153	44.149
34.000	87.496	34.099	43.965
35.000	87.496	34.047	43.782
36.000	87.497	33.994	43.603
37.000	87.497	33.933	43.422
38.000	87.498	33.882	43.251
39.000	87.497	33.825	43.084
40.000	87.497	33.769	42.920
41.000	87.497	33.707	42.757
42.000	87.495	33.650	42.599
43.000	87.493	33.588	42.447
44.000	87.492	33.525	42.296
45.000	87.490	33.467	42.151
46.000	87.492	33.407	42.001
47.000	87.490	33.343	41.863
48.000	87.488	33.275	41.720
49.000	87.488	33.208	41.591
50.000	87.485	33.141	41.455
51.000	87.485	33.081	41.320
52.000	87.485	33.022	41.193
53.000	87.487	32.957	41.074
54.000	87.486	32.897	40.955
55.000	87.483	32.841	40.838
56.000	87.483	32.784	40.720
57.000	87.485	32.725	40.614
58.000	87.486	32.670	40.510
59.000	87.486	32.614	40.409
60.000	87.486	32.570	40.299
61.000	87.483	32.504	40.196
62.000	87.482	32.454	40.103
63.000	87.483	32.394	40.011
64.000	87.482	32.347	39.918
65.000	87.484	32.286	39.830
66.000	87.484	32.226	39.740
67.000	87.483	32.176	39.654
68.000	87.482	32.108	39.576
69.000	87.482	32.052	39.490
70.000	87.484	32.011	39.411
71.000	87.487	31.943	39.338
72.000	87.487	31.895	39.258
73.000	87.486	31.863	39.177
74.000	87.482	31.799	39.105
75.000	87.481	31.735	39.034
76.000	87.479	31.704	38.954
77.000	87.474	31.666	38.888
78.000	87.475	31.606	38.824
79.000	87.474	31.544	38.754
80.000	87.475	31.512	38.693
81.000	87.480	31.484	38.626
82.000	87.484	31.446	38.566
83.000	87.479	31.390	38.501
84.000	87.484	31.340	38.438
85.000	87.492	31.320	38.375
86.000	87.478	31.304	38.341
87.000	87.477	31.315	38.314
88.000	87.477	31.277	38.292
89.000	87.476	31.191	38.277
90.000	87.480	31.106	38.250
91.000	87.482	31.063	38.247
92.000	87.469	31.061	38.216
93.000	87.479	31.093	38.168
94.000	87.489	31.096	38.155
95.000	87.478	30.928	38.114
96.000	87.482	30.715	38.138
97.000	87.478	30.325	38.139
98.000	87.496	30.289	38.070
99.000	87.573	30.620	38.065
100.000	87.484	30.414	38.371


==> data/pr/BSDS500_test_fb_CEDN.txt <==
Precision	Recall
0.2098	0.9538
0.2516	0.9522
0.314	0.9488
0.3488	0.9462
0.3927	0.9419
0.418	0.9392
0.4507	0.9348
0.4699	0.9317
0.4955	0.9272
0.5108	0.9242
0.5319	0.9196
0.5508	0.9151
0.5623	0.9121
0.5786	0.9077
0.5888	0.9046
0.6029	0.9
0.6119	0.8969
0.6247	0.8921
0.6329	0.8889
0.6441	0.8846
0.6511	0.8817
0.6609	0.8772
0.6702	0.8728
0.676	0.87
0.6844	0.8657
0.6898	0.8627
0.6976	0.8584
0.7026	0.8554
0.7098	0.851
0.7144	0.8481
0.7211	0.8435
0.7276	0.8391
0.732	0.836
0.7383	0.8316
0.7425	0.8285
0.7484	0.8239
0.7522	0.8209
0.7577	0.8163
0.7613	0.8131
0.7669	0.8085
0.7705	0.8053
0.7757	0.8005
0.7811	0.7955
0.7846	0.7921
0.7898	0.7869
0.7932	0.7832
0.7983	0.7777
0.8017	0.7739
0.8068	0.7681
0.8103	0.7639
0.8157	0.7576
0.8209	0.751
0.8247	0.7464
0.8302	0.7391
0.834	0.7339
0.8395	0.7261
0.8433	0.7207
0.8489	0.7117
0.8527	0.7054
0.8584	0.6949
0.8621	0.6876
0.8677	0.6758
0.8734	0.663
0.8774	0.6541
0.8831	0.6397
0.8867	0.6292
0.8922	0.6131
0.8958	0.6015
0.9012	0.5833
0.9048	0.5709
0.91	0.5514
0.9152	0.531
0.9184	0.5171
0.9232	0.4956
0.9266	0.4811
0.9314	0.4588
0.9343	0.4436
0.9387	0.421
0.9412	0.4057
0.9449	0.3825
0.9472	0.3669
0.9507	0.3438
0.9538	0.3206
0.9559	0.3054
0.9595	0.2821
0.9619	0.2666
0.9652	0.2439
0.9676	0.2288
0.9709	0.2063
0.9731	0.191
0.9765	0.1686
0.9794	0.1467
0.9817	0.1318
0.985	0.1101
0.9872	0.09614
0.9914	0.0754
0.9935	0.06146
0.9957	0.04137
0.9975	0.02921
0.9993	0.01235
1	0.00225


==> data/pr/BSDS500_test_fb_CEDN_ods.txt <==
Precision	Recall
0.789774	0.786906


==> data/pr/BSDS500_test_fb_COB.txt <==
Precision	Recall
0.2612	0.9771
0.2612	0.9771
0.2612	0.9771
0.2612	0.9771
0.3268	0.9677
0.4942	0.9289
0.5682	0.9081
0.6151	0.8913
0.6511	0.8779
0.6794	0.8667
0.7015	0.8552
0.7205	0.8449
0.7365	0.8357
0.7504	0.8267
0.7617	0.8181
0.774	0.8099
0.7851	0.7993
0.7946	0.7907
0.8025	0.7829
0.81	0.7747
0.8178	0.7677
0.8247	0.7601
0.8315	0.7527
0.8377	0.745
0.8446	0.7379
0.8503	0.7304
0.856	0.7248
0.8619	0.7171
0.8671	0.7075
0.8716	0.6996
0.8768	0.6901
0.8825	0.6814
0.8868	0.6732
0.8931	0.6642
0.8985	0.6545
0.9021	0.6424
0.9054	0.6319
0.9117	0.6222
0.916	0.6113
0.9205	0.6003
0.9246	0.5868
0.928	0.5716
0.9309	0.5535
0.9356	0.5344
0.9384	0.5159
0.942	0.4983
0.9459	0.4834
0.9513	0.4656
0.9527	0.4429
0.9552	0.4155
0.9568	0.3875
0.9614	0.3559
0.9627	0.3274
0.9661	0.2961
0.9682	0.2658
0.9716	0.2259
0.9725	0.1809
0.9773	0.15
0.973	0.1092
0.9722	0.08312
0.9723	0.06387
0.974	0.04249
0.9673	0.02516
0.9937	0.01228
0.9995	0.006839
1	0.001102
1	0.0003177
1	0
1	0
1	0
1	0
1	0
1	0
1	0
1	0
1	0
1	0
1	0
1	0
1	0
1	0
1	0
1	0
1	0
1	0
1	0
1	0
1	0
1	0
1	0
1	0
1	0
1	0
1	0
1	0
1	0
1	0
1	0
1	0
1	0
1	0


==> data/pr/BSDS500_test_fb_COB_ods.txt <==
Precision	Recall
0.794611	0.790744


==> data/pr/BSDS500_test_fb_EGB.txt <==
Precision	Recall
0.3193	0.934
0.3763	0.9135
0.4097	0.9042
0.4403	0.873
0.4858	0.8302
0.5151	0.8134
0.5338	0.7711
0.5688	0.72
0.5736	0.7025
0.5874	0.6942
0.6195	0.623
0.6307	0.5894
0.6456	0.5472
0.6639	0.524
0.6758	0.4824
0.6896	0.4486
0.7072	0.3683
0.7248	0.3068
0.7305	0.2553
0.7347	0.2103
0.7473	0.1648
0.7275	0.07115
0.7255	0.05541
0.6818	0.0297
0.6621	0.02274


==> data/pr/BSDS500_test_fb_EGB_ods.txt <==
Precision	Recall
0.587386	0.694248


==> data/pr/BSDS500_test_fb_HED.txt <==
Precision	Recall
0.3529	0.9597
0.4669	0.943
0.5132	0.9342
0.5284	0.9304
0.5438	0.9259
0.5521	0.9233
0.5622	0.9198
0.5685	0.9176
0.5768	0.9143
0.5821	0.9121
0.5892	0.9091
0.5959	0.9062
0.6004	0.9044
0.6064	0.9017
0.6105	0.8997
0.616	0.897
0.6196	0.8951
0.6249	0.8925
0.6284	0.8907
0.6334	0.8881
0.6367	0.8863
0.6414	0.8838
0.646	0.881
0.6491	0.8792
0.6535	0.8765
0.6567	0.8747
0.6611	0.8719
0.6641	0.87
0.6685	0.8672
0.6715	0.8653
0.6757	0.8624
0.68	0.8596
0.6829	0.8575
0.6872	0.8545
0.6901	0.8524
0.6946	0.8495
0.6975	0.8475
0.7016	0.8443
0.7045	0.8422
0.7088	0.8391
0.7117	0.8369
0.716	0.8337
0.7205	0.8304
0.7235	0.8282
0.7281	0.8248
0.7309	0.8224
0.7354	0.8187
0.7384	0.8163
0.743	0.8124
0.7462	0.8098
0.7507	0.8058
0.7557	0.8017
0.7591	0.7988
0.764	0.7944
0.7672	0.7912
0.7724	0.7865
0.776	0.7832
0.7812	0.778
0.7847	0.7744
0.7899	0.7688
0.7935	0.7649
0.7989	0.7588
0.8045	0.7524
0.8083	0.7479
0.814	0.741
0.8179	0.7359
0.8239	0.7283
0.8279	0.7228
0.8338	0.7141
0.8381	0.708
0.8446	0.6982
0.8512	0.6878
0.8556	0.6803
0.8627	0.6686
0.867	0.6603
0.8736	0.6472
0.8778	0.6377
0.8845	0.6224
0.8889	0.6118
0.8956	0.595
0.9001	0.5824
0.9068	0.5623
0.913	0.5399
0.9172	0.5239
0.9236	0.4985
0.9277	0.4806
0.934	0.4514
0.9381	0.4306
0.9436	0.3971
0.9477	0.3729
0.9544	0.3351
0.9606	0.2945
0.9642	0.2664
0.9703	0.2225
0.9735	0.192
0.9787	0.1468
0.9822	0.1167
0.9872	0.07367
0.9914	0.0475
0.9947	0.0144
0.995	0.001659


==> data/pr/BSDS500_test_fb_HED_bkp.txt <==
Precision	Recall
0.353	0.9597
0.4668	0.9431
0.5132	0.9342
0.5284	0.9304
0.5438	0.9259
0.5521	0.9233
0.5623	0.9198
0.5685	0.9176
0.5767	0.9143
0.582	0.9121
0.5892	0.9091
0.5959	0.9063
0.6004	0.9044
0.6064	0.9016
0.6105	0.8997
0.6161	0.897
0.6197	0.8951
0.6249	0.8925
0.6284	0.8907
0.6334	0.8881
0.6367	0.8863
0.6415	0.8838
0.646	0.8811
0.649	0.8792
0.6536	0.8765
0.6567	0.8747
0.661	0.8719
0.6642	0.87
0.6685	0.8672
0.6715	0.8653
0.6757	0.8624
0.68	0.8596
0.6828	0.8575
0.6873	0.8545
0.6902	0.8524
0.6947	0.8495
0.6974	0.8475
0.7016	0.8443
0.7045	0.8422
0.7088	0.8391
0.7117	0.8369
0.716	0.8338
0.7206	0.8304
0.7235	0.8282
0.728	0.8247
0.7309	0.8224
0.7353	0.8187
0.7384	0.8163
0.7429	0.8124
0.7461	0.8098
0.7507	0.8058
0.7557	0.8017
0.759	0.7988
0.7639	0.7944
0.7674	0.7912
0.7724	0.7865
0.7759	0.7832
0.7812	0.778
0.7847	0.7744
0.7899	0.7688
0.7936	0.7649
0.799	0.7589
0.8045	0.7524
0.8082	0.7479
0.814	0.7409
0.8181	0.7359
0.824	0.7283
0.8279	0.7228
0.8339	0.7141
0.8381	0.708
0.8446	0.6982
0.8512	0.6878
0.8557	0.6803
0.8626	0.6686
0.8669	0.6603
0.8736	0.6472
0.8779	0.6377
0.8845	0.6224
0.8889	0.6118
0.8957	0.595
0.9001	0.5824
0.9067	0.5624
0.9131	0.5399
0.9171	0.5239
0.9235	0.4985
0.9278	0.4806
0.934	0.4514
0.938	0.4306
0.9436	0.3971
0.9477	0.3729
0.9545	0.3351
0.9605	0.2945
0.9642	0.2664
0.9703	0.2225
0.9736	0.192
0.9787	0.1468
0.9821	0.1167
0.9872	0.07367
0.9914	0.0475
0.9947	0.0144
0.995	0.001659


==> data/pr/BSDS500_test_fb_HED_bkp_ap.txt <==
0.834


==> data/pr/BSDS500_test_fb_HED_bkp_ods.txt <==
Precision	Recall
0.781191	0.777991


==> data/pr/BSDS500_test_fb_HED_bkp_ods_f.txt <==
0.780

==> data/pr/BSDS500_test_fb_HED_bkp_ois_f.txt <==
0.796


==> data/pr/BSDS500_test_fb_HED_ods.txt <==
Precision	Recall
0.781197	0.777988


==> data/pr/BSDS500_test_fb_ISCRA.txt <==
Precision	Recall
0.2954	0.9547
0.3408	0.9422
0.3409	0.9422
0.3733	0.9335
0.4193	0.9179
0.4193	0.9179
0.4619	0.9018
0.4619	0.9018
0.4994	0.8869
0.52	0.8779
0.52	0.8779
0.5418	0.8671
0.5418	0.8671
0.5547	0.8604
0.5743	0.8476
0.5743	0.8476
0.598	0.8323
0.598	0.8323
0.613	0.8221
0.6283	0.8094
0.6282	0.8094
0.6344	0.8044
0.6556	0.7885
0.6556	0.7886
0.6624	0.7827
0.6624	0.7827
0.6689	0.779
0.6957	0.7553
0.6957	0.7553
0.7108	0.7384
0.7108	0.7384
0.714	0.7339
0.7184	0.7283
0.7184	0.7284
0.7203	0.7262
0.7203	0.7262
0.7251	0.7196
0.7591	0.6766
0.759	0.6766
0.7788	0.6499
0.7844	0.6422
0.7843	0.6422
0.7876	0.6372
0.7876	0.6372
0.7888	0.6364
0.7906	0.6345
0.7906	0.6345
0.7921	0.6296
0.7921	0.6296
0.7936	0.6252
0.795	0.6238
0.795	0.6238
0.796	0.6223
0.796	0.6223
0.7965	0.621
0.7979	0.6196
0.7979	0.6196
0.7984	0.6191
0.7984	0.6191
0.7986	0.6187
0.7988	0.6185
0.7988	0.6185
0.799	0.6182
0.8004	0.6177
0.8003	0.6177
0.8009	0.6169
0.8008	0.617
0.8021	0.6159
0.8025	0.6158
0.8024	0.6157
0.8032	0.6149
0.8032	0.6149
0.8568	0.498
0.873	0.467
0.8731	0.4671
0.8765	0.4599
0.8765	0.4598
0.8796	0.4471
0.884	0.4407
0.884	0.4408
0.8859	0.4386
0.8881	0.4308
0.8881	0.4308
0.8957	0.4236
0.8957	0.4236
0.898	0.4155
0.9058	0.4049
0.9058	0.4049
0.9124	0.3798
0.9124	0.3798
0.9126	0.3689
0.9159	0.3581
0.9159	0.3581
0.9194	0.3499
0.9194	0.3499
0.9215	0.3319
0.9238	0.328
0.9239	0.328
1	0


==> data/pr/BSDS500_test_fb_ISCRA_ods.txt <==
Precision	Recall
0.710835	0.738383


==> data/pr/BSDS500_test_fb_LEP.txt <==
Precision	Recall
0.2465	0.9889
0.3009	0.9801
0.3504	0.97
0.3906	0.9593
0.4238	0.9497
0.452	0.9408
0.4768	0.932
0.4983	0.9234
0.5168	0.9158
0.5333	0.9078
0.5489	0.9001
0.5636	0.8933
0.5765	0.8871
0.5891	0.8808
0.6009	0.8743
0.6116	0.8674
0.6216	0.862
0.6303	0.8559
0.6384	0.8507
0.6472	0.8454
0.6546	0.8401
0.663	0.8347
0.6696	0.8288
0.6772	0.8246
0.684	0.82
0.6905	0.8157
0.6964	0.8107
0.7025	0.8058
0.7091	0.8014
0.7151	0.7969
0.7198	0.7935
0.7252	0.7889
0.7299	0.7852
0.7339	0.7807
0.7383	0.7768
0.7437	0.7718
0.7474	0.7667
0.7517	0.7623
0.7566	0.7583
0.7608	0.7542
0.7646	0.749
0.7678	0.7445
0.7717	0.7406
0.7757	0.7366
0.7785	0.7332
0.7814	0.73
0.7852	0.7263
0.7895	0.7229
0.7934	0.7198
0.7965	0.7161
0.7994	0.7115
0.8023	0.7083
0.8051	0.7054
0.8082	0.7025
0.8108	0.6984
0.8128	0.6939
0.8152	0.6899
0.8176	0.6869
0.8199	0.6834
0.822	0.6799
0.8233	0.6759
0.8247	0.6733
0.827	0.6703
0.8283	0.6668
0.8308	0.6634
0.8333	0.6609
0.8368	0.6587
0.8397	0.655
0.842	0.6522
0.8432	0.6491
0.8442	0.6461
0.8454	0.6434
0.8469	0.6402
0.8481	0.6375
0.8496	0.6343
0.8516	0.6308
0.8526	0.6281
0.8546	0.6256
0.8566	0.6218
0.8582	0.6189
0.8599	0.6166
0.8607	0.6135
0.8621	0.6112
0.8633	0.6084
0.865	0.6052
0.8678	0.6026
0.8688	0.599
0.8699	0.5955
0.8703	0.593
0.8724	0.5899
0.8738	0.5879
0.8749	0.5859
0.8761	0.5835
0.8772	0.5817
0.8776	0.5787
0.8788	0.5761
0.8806	0.5736
0.8814	0.5716
0.882	0.5688
0.8834	0.5664
0.8849	0.5634
0.8858	0.5606
0.8871	0.5577
0.8877	0.5547
0.8882	0.5517
0.8889	0.5498
0.8891	0.5474
0.8894	0.5433
0.8902	0.5411
0.8912	0.5395
0.892	0.537
0.8925	0.5358
0.8941	0.5325
0.8959	0.5306
0.8966	0.5281
0.8979	0.5266
0.8989	0.524
0.8999	0.5213
0.9021	0.5185
0.9039	0.5124
0.9038	0.5108
0.9041	0.5073
0.9047	0.5069
0.9061	0.5049
0.9075	0.5028
0.9086	0.5
0.9089	0.4979
0.909	0.4961
0.9095	0.4924
0.9094	0.4883
0.9097	0.4862
0.9095	0.4848
0.9097	0.4821
0.91	0.4798
0.9103	0.4779
0.911	0.4762
0.9112	0.4743
0.9132	0.4724
0.9137	0.4693
0.9144	0.4683
0.9144	0.4649
0.9143	0.4624
0.9147	0.46
0.9156	0.4581
0.9159	0.4569
0.9158	0.4527
0.9161	0.4522
0.9169	0.4482
0.9172	0.4465
0.9211	0.4311
0.9217	0.4212
0.9214	0.4095
0.9234	0.3976
0.9267	0.3879
0.9283	0.3794
0.9318	0.3667
0.9317	0.3579
0.9341	0.35
0.9342	0.3396
0.9348	0.3299
0.936	0.3236
0.936	0.3131
0.9392	0.3063
0.9417	0.2933
0.9417	0.2868
0.9443	0.2788
0.9476	0.273
0.9486	0.2654
0.9485	0.2595
0.9482	0.2523
0.9502	0.2464
0.9497	0.2389
0.9501	0.2321
0.9503	0.2246
0.9523	0.2158
0.9532	0.2133
0.953	0.2075
0.9524	0.2001
0.9514	0.1929
0.953	0.1888
0.9547	0.1838
0.9541	0.1794
0.9546	0.1709
0.9551	0.1664
0.9547	0.1618
0.9539	0.1566
0.9529	0.15
0.9539	0.1444
0.9531	0.1383
0.9527	0.1356
0.9525	0.132
0.9512	0.1256
0.9517	0.1217
0.9524	0.1155
0.9561	0.1116
0.9577	0.1067
0.9573	0.1056
0.9576	0.1015
0.9573	0.09806
0.9576	0.0945
0.9577	0.09379
0.9577	0.09046
0.9645	0.08935
0.9638	0.08635
0.9633	0.08465
0.9633	0.08391
0.9647	0.08226
0.9638	0.07738
0.9654	0.07654
0.9661	0.07577
0.9652	0.07392
0.9645	0.07241
0.9627	0.06825
0.9622	0.06751
0.9659	0.06532
0.971	0.0648
0.9722	0.06119
0.9728	0.06019
0.98	0.05933
0.9794	0.05794
0.9788	0.05533
0.9785	0.05443
0.9787	0.05314
0.979	0.05178
0.9788	0.05102
0.9789	0.05102
0.9788	0.04906
0.9782	0.04658
0.9779	0.04531
0.9792	0.04201
0.9819	0.04064
0.9814	0.03942
0.9842	0.03627
0.9891	0.03589
0.9892	0.03589
0.9892	0.03525
0.9884	0.0328
0.9909	0.03196
0.9907	0.03172
0.9901	0.03025
0.9922	0.0299
0.9947	0.02953
0.9947	0.02953
0.9947	0.02901
0.9947	0.02901
0.9948	0.02728
0.9947	0.02727
0.9947	0.02728
0.9947	0.02728
0.9945	0.02632
0.9936	0.0228
0.9932	0.02097
0.9952	0.01912
0.9945	0.01618
0.9944	0.01501
0.9943	0.01302
0.9954	0.01173
0.9951	0.01174
0.9957	0.01093
0.996	0.01093
0.9952	0.01036
0.9953	0.01036
0.9941	0.007919
0.9944	0.007915
0.9975	0.007166
0.9986	0.005978
0.9986	0.005977
0.9986	0.005976
0.9986	0.005978
0.9986	0.005975
0.9982	0.004802
0.9982	0.004799
1	0.00397
1	0.003181
1	0.003181
1	0.003181
1	0.003182
1	0.003182
1	0.003181
1	0.003181
1	0.003182
1	0.003181
1	0


==> data/pr/BSDS500_test_fb_LEP_ods.txt <==
Precision	Recall
0.760789	0.754182


==> data/pr/BSDS500_test_fb_MCG.txt <==
Precision	Recall
0.1618	0.998
0.1618	0.998
0.1618	0.998
0.1618	0.998
0.1618	0.998
0.2172	0.9893
0.4171	0.9398
0.4644	0.9242
0.4929	0.914
0.5218	0.9021
0.5407	0.8931
0.5578	0.8852
0.5735	0.8767
0.5891	0.8683
0.603	0.8599
0.6169	0.8527
0.6312	0.8446
0.6434	0.8364
0.6556	0.8286
0.6642	0.8206
0.6736	0.8117
0.6839	0.8043
0.6934	0.7965
0.7027	0.7887
0.7098	0.7822
0.7173	0.7748
0.7227	0.7688
0.7299	0.7618
0.7372	0.7572
0.7423	0.751
0.75	0.7437
0.7561	0.738
0.761	0.7327
0.7663	0.7272
0.7708	0.7199
0.7753	0.7143
0.7813	0.7092
0.7847	0.7044
0.7899	0.6996
0.7937	0.6951
0.7969	0.6897
0.8001	0.6839
0.8044	0.6764
0.8091	0.6694
0.812	0.6647
0.8149	0.6586
0.8197	0.654
0.8224	0.6474
0.8248	0.6409
0.8295	0.6354
0.8317	0.6303
0.8341	0.626
0.8369	0.6214
0.84	0.6167
0.8422	0.6116
0.8455	0.6057
0.8485	0.6
0.8518	0.5941
0.8546	0.5886
0.857	0.583
0.8591	0.5749
0.8623	0.566
0.8655	0.5604
0.8678	0.5557
0.8702	0.5484
0.8724	0.5405
0.8742	0.5338
0.8763	0.5273
0.8785	0.5199
0.8805	0.5101
0.8824	0.5033
0.8828	0.4942
0.8856	0.4879
0.8875	0.4821
0.8904	0.4743
0.892	0.4654
0.8948	0.4579
0.8983	0.4521
0.9017	0.4449
0.9037	0.4384
0.9067	0.4257
0.913	0.4144
0.9164	0.404
0.918	0.3911
0.9201	0.3807
0.9228	0.3708
0.9267	0.3589
0.9295	0.3434
0.9346	0.3263
0.9369	0.3124
0.9417	0.2938
0.9514	0.2735
0.9533	0.2445
0.9587	0.2264
0.9628	0.1985
0.9649	0.1743
0.9699	0.1399
0.969	0.09732
0.9816	0.05401


==> data/pr/BSDS500_test_fb_MCG_ods.txt <==
Precision	Recall
0.737216	0.757160


==> data/pr/BSDS500_test_fb_MShift.txt <==
Precision	Recall
0.242	0.9859
0.2819	0.9715
0.3017	0.9613
0.3626	0.9226
0.3917	0.8963
0.4139	0.8712
0.4303	0.8498
0.4402	0.8351
0.4546	0.8155
0.4725	0.7858
0.4862	0.7637
0.5073	0.7272
0.5248	0.699
0.5389	0.6767
0.5521	0.6584
0.5641	0.6418
0.5711	0.6225
0.5814	0.5993
0.5954	0.566
0.6212	0.5196
0.6477	0.459
0.6704	0.3868
0.6774	0.3295
0.6955	0.2935
0.6981	0.2459
0.709	0.211
0.7153	0.1734
0.736	0.1207


==> data/pr/BSDS500_test_fb_MShift_ods.txt <==
Precision	Recall
0.552111	0.658413


==> data/pr/BSDS500_test_fb_NCut.txt <==
Precision	Recall
0.6668	0.1992
0.7006	0.2499
0.6974	0.3198
0.6997	0.4349
0.6789	0.5057
0.6614	0.5573
0.6436	0.6007
0.628	0.634
0.614	0.6629
0.6019	0.685
0.577	0.7196
0.5495	0.7593
0.5109	0.7997
0.4206	0.8815
0.3801	0.9144


==> data/pr/BSDS500_test_fb_NCut_ods.txt <==
Precision	Recall
0.601873	0.685016


==> data/pr/BSDS500_test_fb_QuadTree.txt <==
Precision	Recall
0.3444	0.02555
0.3412	0.03355
0.3436	0.04263
0.3297	0.08794
0.3233	0.1159
0.3097	0.1309
0.3123	0.1975
0.3076	0.2078
0.3078	0.2258
0.3055	0.2485
0.2958	0.2786
0.2992	0.4082
0.2953	0.4273
0.2921	0.5004
0.2824	0.5548
0.2837	0.655
0.2707	0.8422


==> data/pr/BSDS500_test_fb_QuadTree_ods.txt <==
Precision	Recall
0.270672	0.842156


==> data/pr/BSDS500_test_fb_QuadTree_ods_f.txt <==
0.413

==> data/pr/BSDS500_test_fb_SE.txt <==
Precision	Recall
0.2065	0.9698
0.2734	0.9644
0.3556	0.9498
0.4014	0.9379
0.4612	0.9191
0.4974	0.9048
0.5471	0.8822
0.5782	0.8656
0.6217	0.8396
0.649	0.821
0.6864	0.7922
0.7197	0.761
0.7397	0.7391
0.7664	0.706
0.7821	0.6835
0.8024	0.6501
0.8147	0.6274
0.8307	0.594
0.8399	0.5723
0.8524	0.5407
0.8603	0.5206
0.8704	0.4914
0.8793	0.4633
0.885	0.4448
0.892	0.4186
0.8964	0.4019
0.9024	0.3782
0.9064	0.3632
0.9125	0.3416
0.9168	0.3278
0.9231	0.3084
0.9283	0.2898
0.9321	0.2777
0.9368	0.2607
0.939	0.2498
0.942	0.2343
0.9437	0.2244
0.9463	0.2105
0.9479	0.2014
0.95	0.1885
0.9516	0.1803
0.9536	0.1688
0.9556	0.1578
0.957	0.151
0.9582	0.1408
0.9592	0.1346
0.9604	0.1255
0.9618	0.1195
0.9637	0.111
0.965	0.1058
0.9658	0.09803
0.9668	0.0908
0.9684	0.0862
0.9702	0.07945
0.9717	0.07523
0.9733	0.06913
0.9742	0.0651
0.9761	0.05957
0.9785	0.05597
0.9804	0.05064
0.9823	0.04724
0.9836	0.04235
0.9843	0.03791
0.9843	0.03516
0.9846	0.03148
0.984	0.02914
0.9836	0.02582
0.9832	0.02382
0.982	0.02089
0.981	0.01908
0.9795	0.01657
0.9779	0.01433
0.9771	0.01304
0.9764	0.01125
0.9776	0.01018
0.9776	0.008803
0.9776	0.008026
0.9779	0.006972
0.9784	0.00626
0.9772	0.005445
0.9757	0.004912
0.9749	0.004171
0.9716	0.003516
0.9704	0.00315
0.9727	0.002695
0.9717	0.002319
0.9762	0.001856
0.9763	0.001577
0.9837	0.001262
0.9817	0.001029
0.9913	0.0007906
1	0.0006331
1	0.000536
1	0.0004062
1	0.0003124
1	0.0001745
1	0.0001111
1	7.778e-05
1	6.112e-05
1	3.039e-05
1	1.177e-05


==> data/pr/BSDS500_test_fb_SE_ap.txt <==
0.786


==> data/pr/BSDS500_test_fb_SE_ods.txt <==
Precision	Recall
0.719746	0.760975


==> data/pr/BSDS500_test_fb_SE_ods_f.txt <==
0.740

==> data/pr/BSDS500_test_fb_SE_ois_f.txt <==
0.758


==> data/pr/BSDS500_test_fb_gPb-UCM.txt <==
Precision	Recall
0.2577	0.9651
0.2835	0.9602
0.3208	0.9497
0.3746	0.9353
0.4349	0.9154
0.4919	0.892
0.5437	0.8684
0.5864	0.8434
0.6223	0.8182
0.6558	0.7968
0.682	0.7714
0.7032	0.7491
0.7219	0.7306
0.7404	0.7121
0.753	0.6944
0.7665	0.6768
0.7756	0.66
0.7833	0.6444
0.7909	0.6315
0.7996	0.6197
0.8065	0.6069
0.8141	0.5962
0.8199	0.5862
0.8247	0.5786
0.8319	0.5685
0.8362	0.5566
0.8402	0.5493
0.8441	0.5406
0.8472	0.5347
0.8527	0.5264
0.8541	0.5166
0.8559	0.509
0.8608	0.5012
0.8622	0.4939
0.8662	0.486
0.8683	0.4775
0.87	0.4715
0.8734	0.4664
0.8746	0.461
0.8757	0.4566
0.8776	0.4501
0.8781	0.4446
0.8784	0.4379
0.8812	0.4312
0.8837	0.4245
0.8862	0.4195
0.8882	0.4108
0.8887	0.4064
0.8913	0.4001
0.8922	0.3966
0.895	0.3912
0.8953	0.3882
0.8969	0.3851
0.8978	0.3793
0.8986	0.3753
0.8998	0.3699
0.9	0.3661
0.9012	0.3579
0.9033	0.3523
0.9053	0.3487
0.9072	0.3442
0.9068	0.3397
0.9088	0.3302
0.9117	0.3248
0.9116	0.3202
0.9128	0.3131
0.9131	0.3108
0.9125	0.3068
0.9145	0.3032
0.9159	0.2958
0.9167	0.2901
0.916	0.282
0.9171	0.2757
0.9168	0.2718
0.9163	0.269
0.9177	0.265
0.9173	0.2584
0.9179	0.2519
0.9179	0.2456
0.9166	0.2371
0.9164	0.2336
0.9137	0.2224
0.9141	0.2146
0.915	0.2076
0.9172	0.2019
0.9192	0.2004
0.9189	0.1917
0.9168	0.1856
0.9194	0.1771
0.9286	0.1691
0.9286	0.1623
0.9303	0.1498
0.9315	0.1396
0.9287	0.1254
0.9286	0.1152
0.9244	0.1033
0.9181	0.08319
0.923	0.06315
0.9032	0.04021


==> data/pr/BSDS500_test_fb_gPb-UCM_ods.txt <==
Precision	Recall
0.721889	0.730621


==> data/pr/BSDS500_test_fb_human.txt <==
Precision	Recall
0.8977	0.725


==> data/pr/BSDS500_test_fb_human_ods_f.txt <==
0.803

==> data/pr/BSDS500_test_fop_COB.txt <==
Precision	Recall
0.002931	0.754529
0.002931	0.754529
0.002931	0.754529
0.003148	0.754152
0.009059	0.743556
0.016320	0.730569
0.025521	0.713268
0.037452	0.696398
0.052193	0.679525
0.067362	0.664469
0.083319	0.647058
0.103508	0.631786
0.122486	0.615890
0.141333	0.601691
0.161819	0.588337
0.183777	0.571826
0.205003	0.559603
0.224919	0.546480
0.243184	0.532912
0.263084	0.519220
0.288128	0.503179
0.306562	0.486232
0.330745	0.471826
0.361610	0.459662
0.379219	0.443364
0.402131	0.428816
0.419971	0.414553
0.439633	0.401093
0.459491	0.385089
0.483894	0.369266
0.507620	0.355230
0.526128	0.332998
0.550129	0.314754
0.573776	0.301611
0.598182	0.287645
0.621375	0.268963
0.645652	0.254606
0.669626	0.240262
0.696597	0.225831
0.716232	0.208358
0.734059	0.191696
0.746377	0.175615
0.761443	0.164140
0.781237	0.151851
0.797333	0.133139
0.826244	0.116672
0.852956	0.103712
0.874138	0.091079
0.892752	0.084382
0.918965	0.073377
0.932333	0.064320
0.951335	0.058685
0.978751	0.051591
0.985350	0.044864
0.986681	0.038809
0.993553	0.032980
0.992872	0.031150
0.992931	0.025460
0.997057	0.023762
0.999705	0.018710
0.999985	0.015501
0.999998	0.014540
0.999998	0.014540
1.000000	0.014188
1.000000	0.014188
1.000000	0.014188
1.000000	0.014188
1.000000	0.014188
1.000000	0.014188
1.000000	0.014188
1.000000	0.014188
1.000000	0.014188
1.000000	0.014188
1.000000	0.014188
1.000000	0.014188
1.000000	0.014188
1.000000	0.014188
1.000000	0.014188
1.000000	0.014188
1.000000	0.014188
1.000000	0.014188
1.000000	0.014188
1.000000	0.014188
1.000000	0.014188
1.000000	0.014188
1.000000	0.014188
1.000000	0.014188
1.000000	0.014188
1.000000	0.014188
1.000000	0.014188
1.000000	0.014188
1.000000	0.014188
1.000000	0.014188
1.000000	0.014188
1.000000	0.014188
1.000000	0.014188
1.000000	0.014188
1.000000	0.014188
1.000000	0.014188
1.000000	0.014188
1.000000	0.014188
1.000000	0.014188
1.000000	0.014188
1.000000	0.014188
1.000000	0.014188
1.000000	0.014188
1.000000	0.014188
1.000000	0.014188
1.000000	0.014188


==> data/pr/BSDS500_test_fop_COB_ods.txt <==
Precision	Recall
0.439633	0.401093


==> data/pr/BSDS500_test_fop_EGB.txt <==
Precision	Recall
0.008916	0.633
0.01452	0.5959
0.01799	0.572
0.02599	0.5158
0.03791	0.4285
0.04315	0.3879
0.05651	0.3371
0.0755	0.282
0.08026	0.2579
0.08634	0.245
0.1155	0.1839
0.1397	0.1616
0.1551	0.1403
0.1846	0.1379
0.2067	0.1088
0.2334	0.09724
0.3178	0.07643
0.3958	0.06538
0.4754	0.05483
0.5463	0.04455
0.6649	0.0419
0.8615	0.02467
0.8888	0.02398
0.9409	0.01881
0.95	0.01846


==> data/pr/BSDS500_test_fop_EGB_ods.txt <==
Precision	Recall
0.184571	0.137872


==> data/pr/BSDS500_test_fop_ISCRA.txt <==
Precision	Recall
0.003746	0.7126
0.006494	0.7049
0.006494	0.7049
0.008882	0.6989
0.01347	0.6858
0.01347	0.6858
0.01899	0.6701
0.01899	0.6701
0.02533	0.6534
0.03022	0.6441
0.03022	0.6441
0.03674	0.6324
0.03674	0.6324
0.04012	0.6251
0.04932	0.6127
0.04932	0.6127
0.05927	0.5985
0.05927	0.5985
0.06495	0.5889
0.07341	0.5775
0.07341	0.5775
0.07834	0.5727
0.09365	0.5585
0.09365	0.5585
0.09837	0.554
0.09837	0.554
0.1033	0.5493
0.1327	0.5252
0.1327	0.5252
0.1523	0.5085
0.1523	0.5085
0.1578	0.5051
0.1624	0.4994
0.1624	0.4994
0.1647	0.4957
0.1647	0.4957
0.1738	0.4885
0.2305	0.4456
0.2305	0.4456
0.271	0.4235
0.2846	0.4158
0.2846	0.4158
0.2927	0.4098
0.2927	0.4098
0.2935	0.4082
0.2975	0.4064
0.2975	0.4064
0.3006	0.401
0.3006	0.401
0.3061	0.3969
0.3085	0.3949
0.3085	0.3949
0.3126	0.3933
0.3126	0.3933
0.3136	0.3923
0.3149	0.3893
0.3149	0.3893
0.315	0.3888
0.315	0.3888
0.315	0.3885
0.3163	0.3876
0.3163	0.3876
0.317	0.3874
0.318	0.3866
0.318	0.3866
0.3203	0.3864
0.3203	0.3864
0.3228	0.3852
0.3239	0.3849
0.3239	0.3849
0.3251	0.3836
0.3251	0.3836
0.4669	0.2758
0.5179	0.2494
0.5179	0.2494
0.529	0.2407
0.529	0.2407
0.5463	0.2306
0.5647	0.2244
0.5647	0.2244
0.5728	0.222
0.5885	0.2158
0.5885	0.2158
0.6153	0.2109
0.6153	0.2109
0.6258	0.2029
0.6391	0.1949
0.6391	0.1949
0.6581	0.1826
0.6581	0.1826
0.6705	0.1745
0.6857	0.1643
0.6857	0.1643
0.7001	0.1595
0.7001	0.1595
0.7159	0.1489
0.7249	0.146
0.7249	0.146
1	0.01419


==> data/pr/BSDS500_test_fop_ISCRA_ods.txt <==
Precision	Recall
0.325117	0.383634


==> data/pr/BSDS500_test_fop_LEP.txt <==
Precision	Recall
0.0005493	0.8478
0.00172	0.8137
0.003623	0.79
0.006297	0.7719
0.009899	0.7566
0.01414	0.7438
0.01906	0.7312
0.02423	0.7209
0.02994	0.7117
0.03621	0.7025
0.0421	0.6934
0.04829	0.6846
0.05445	0.6761
0.06076	0.6673
0.06773	0.6595
0.07506	0.6507
0.08147	0.6441
0.0881	0.6376
0.09373	0.6307
0.1007	0.6253
0.1074	0.6186
0.1149	0.6137
0.1217	0.6076
0.1291	0.6038
0.1353	0.5982
0.1429	0.5938
0.1502	0.5899
0.156	0.5853
0.1631	0.5807
0.1698	0.5751
0.1743	0.5719
0.1807	0.5678
0.1857	0.5636
0.1913	0.5578
0.1969	0.5536
0.2036	0.5493
0.2083	0.542
0.2147	0.5356
0.221	0.5315
0.2277	0.5283
0.2324	0.5243
0.2381	0.5197
0.2432	0.5156
0.2488	0.512
0.2541	0.5093
0.2591	0.506
0.2648	0.5035
0.271	0.5007
0.2768	0.4976
0.2826	0.4946
0.2882	0.4911
0.2929	0.4878
0.2993	0.4841
0.3077	0.4834
0.3125	0.4802
0.316	0.4759
0.3232	0.4708
0.3303	0.4685
0.3338	0.4652
0.3388	0.4625
0.3426	0.4594
0.3462	0.4547
0.3516	0.4513
0.3576	0.4489
0.3629	0.4444
0.367	0.4418
0.373	0.4399
0.3783	0.4374
0.3818	0.4351
0.3838	0.4317
0.3882	0.4292
0.3911	0.4267
0.3981	0.4248
0.4034	0.4212
0.4069	0.4187
0.4115	0.4145
0.4149	0.4112
0.419	0.4075
0.4247	0.4054
0.4286	0.4031
0.4357	0.3997
0.4377	0.3958
0.4406	0.3936
0.4438	0.3922
0.449	0.3897
0.452	0.3867
0.4562	0.3837
0.4582	0.3811
0.4605	0.3789
0.4656	0.3763
0.4669	0.3748
0.4686	0.3725
0.4704	0.3702
0.4728	0.3686
0.4739	0.366
0.477	0.3625
0.4814	0.3608
0.4844	0.3597
0.4876	0.3571
0.4923	0.3559
0.4975	0.3519
0.5028	0.3503
0.5092	0.3481
0.5129	0.3445
0.5158	0.3417
0.5194	0.3401
0.5235	0.3375
0.53	0.3351
0.5334	0.3334
0.5389	0.3324
0.5398	0.3292
0.5403	0.3281
0.5438	0.3255
0.5455	0.3233
0.5462	0.3208
0.5496	0.3201
0.5529	0.3171
0.5584	0.3153
0.5606	0.312
0.5662	0.3077
0.5663	0.3065
0.568	0.3048
0.5695	0.304
0.5718	0.3001
0.5771	0.2973
0.58	0.2945
0.5815	0.2929
0.5808	0.2911
0.5814	0.288
0.5806	0.2835
0.5817	0.2819
0.5815	0.2797
0.5854	0.2781
0.5851	0.2741
0.5866	0.2735
0.5906	0.2718
0.5907	0.2706
0.5937	0.269
0.5955	0.2644
0.5959	0.2634
0.5965	0.2607
0.5969	0.2589
0.6001	0.2585
0.6038	0.2575
0.6045	0.2558
0.6073	0.2539
0.6064	0.2534
0.61	0.2507
0.6144	0.2495
0.6249	0.2396
0.6351	0.2343
0.6436	0.2241
0.6603	0.22
0.6772	0.2137
0.6899	0.2091
0.7069	0.1997
0.713	0.1956
0.7249	0.1917
0.7257	0.1797
0.7426	0.1736
0.7485	0.168
0.7604	0.1606
0.7603	0.1544
0.7695	0.1477
0.7695	0.1448
0.7823	0.1403
0.7874	0.1382
0.7908	0.1339
0.8002	0.1316
0.8028	0.1288
0.8115	0.1245
0.8134	0.1195
0.8179	0.1135
0.8225	0.11
0.8342	0.1032
0.8367	0.1018
0.8397	0.09893
0.8447	0.09639
0.8507	0.0931
0.8552	0.09174
0.8599	0.08892
0.8651	0.08722
0.8701	0.07946
0.8759	0.0776
0.8776	0.07529
0.8806	0.07438
0.8841	0.07258
0.8908	0.07118
0.8995	0.06995
0.8989	0.06858
0.9005	0.06638
0.9104	0.06408
0.9168	0.06336
0.9228	0.06249
0.9279	0.06018
0.9332	0.05757
0.9346	0.05735
0.9396	0.05658
0.942	0.05504
0.944	0.05321
0.945	0.05314
0.9504	0.05192
0.9526	0.04981
0.9522	0.04765
0.9535	0.04741
0.9551	0.04701
0.9596	0.04692
0.9614	0.04528
0.9652	0.04466
0.9662	0.04447
0.9676	0.04405
0.9678	0.04386
0.9678	0.04306
0.968	0.04305
0.9736	0.04249
0.9765	0.04182
0.9794	0.04057
0.9797	0.04053
0.9849	0.04013
0.985	0.03998
0.985	0.03966
0.9851	0.03951
0.9851	0.03918
0.9864	0.03794
0.9864	0.03768
0.9864	0.03768
0.9864	0.03653
0.9865	0.03483
0.9867	0.03464
0.988	0.0331
0.9903	0.03226
0.9914	0.03215
0.9942	0.03179
0.9957	0.03096
0.9957	0.03096
0.9958	0.03074
0.9959	0.0294
0.9959	0.02888
0.9959	0.02822
0.9959	0.02745
0.9967	0.02713
0.9967	0.0268
0.9967	0.0268
0.9967	0.02668
0.9967	0.02668
0.9973	0.02613
0.9973	0.02613
0.9973	0.02613
0.9973	0.02613
0.9974	0.02552
0.9977	0.02406
0.9977	0.02354
0.998	0.02268
0.998	0.02174
0.9981	0.02147
0.9985	0.02104
0.9988	0.02065
0.9988	0.02065
0.9985	0.0189
0.9985	0.0189
0.9992	0.01883
0.9992	0.01883
0.9998	0.01851
0.9998	0.01851
0.9999	0.01815
0.9999	0.0175
0.9999	0.0175
0.9999	0.0175
0.9999	0.0175
0.9999	0.0175
1	0.01669
1	0.01669
1	0.01603
1	0.01601
1	0.01601
1	0.01601
1	0.01601
1	0.01601
1	0.01601
1	0.01601
1	0.01601
1	0.01601
1	0.01419


==> data/pr/BSDS500_test_fop_LEP_ods.txt <==
Precision	Recall
0.449020	0.389747


==> data/pr/BSDS500_test_fop_MCG.txt <==
Precision	Recall
0.0001467	0.8157
0.0001467	0.8157
0.0001467	0.8157
0.0001467	0.8157
0.0001467	0.8157
0.0007158	0.7947
0.0158	0.704
0.02772	0.6771
0.03597	0.6682
0.04585	0.6547
0.05389	0.6451
0.06109	0.6377
0.06869	0.6288
0.07733	0.622
0.08479	0.614
0.09363	0.6057
0.1017	0.5982
0.1095	0.5904
0.1191	0.5836
0.1264	0.5754
0.134	0.5667
0.1414	0.5568
0.1498	0.5485
0.1587	0.5386
0.1656	0.5322
0.1745	0.524
0.183	0.5182
0.1914	0.5099
0.202	0.5057
0.2108	0.4989
0.2193	0.4877
0.2267	0.4816
0.2358	0.4764
0.2451	0.468
0.2523	0.461
0.2587	0.4533
0.2646	0.4479
0.2718	0.4434
0.2794	0.4358
0.2876	0.4302
0.2973	0.4259
0.3039	0.4215
0.3116	0.415
0.3256	0.4089
0.3321	0.4034
0.3422	0.3987
0.3483	0.3937
0.3587	0.3881
0.3674	0.3822
0.3741	0.3754
0.3807	0.3701
0.3876	0.3648
0.3943	0.3611
0.403	0.356
0.4109	0.3527
0.4177	0.3457
0.4247	0.3414
0.4324	0.3346
0.4416	0.3281
0.4484	0.3234
0.4538	0.3194
0.4591	0.3105
0.4715	0.3062
0.4768	0.3008
0.4863	0.2956
0.4974	0.29
0.51	0.2836
0.5186	0.2782
0.5277	0.273
0.5395	0.2665
0.5494	0.2594
0.5593	0.2546
0.569	0.249
0.5792	0.2458
0.5865	0.2405
0.5916	0.2335
0.604	0.2284
0.6113	0.2244
0.6161	0.2194
0.619	0.2144
0.6285	0.2076
0.6499	0.2005
0.6591	0.1928
0.67	0.1859
0.6856	0.1808
0.7	0.1755
0.7078	0.1692
0.7255	0.1611
0.7506	0.1532
0.7598	0.1442
0.7747	0.1383
0.7989	0.1271
0.8282	0.1153
0.8453	0.1083
0.8564	0.09662
0.8803	0.08829
0.9138	0.0722
0.9503	0.05767
0.9787	0.04152


==> data/pr/BSDS500_test_fop_MCG_ods.txt <==
Precision	Recall
0.410894	0.352668


==> data/pr/BSDS500_test_fop_MShift.txt <==
Precision	Recall
0.003214	0.7549
0.005272	0.7357
0.0064	0.7219
0.0134	0.6644
0.02229	0.6195
0.03187	0.5827
0.04113	0.5548
0.04078	0.5482
0.05707	0.5097
0.06998	0.4723
0.0839	0.4436
0.103	0.4003
0.1193	0.3663
0.1375	0.3428
0.1529	0.3184
0.1676	0.3019
0.1812	0.281
0.2012	0.2586
0.229	0.2284
0.2783	0.1865
0.3337	0.1489
0.4195	0.1147
0.4922	0.08596
0.564	0.06761
0.6484	0.05678
0.7059	0.05142
0.7513	0.04372
0.8474	0.03267


==> data/pr/BSDS500_test_fop_MShift_ods.txt <==
Precision	Recall
0.228958	0.228350


==> data/pr/BSDS500_test_fop_NCut.txt <==
Precision	Recall
0.5451	0.03088
0.413	0.05068
0.3095	0.09721
0.2268	0.2009
0.1794	0.2617
0.1503	0.3077
0.1333	0.3511
0.1146	0.3778
0.1035	0.4024
0.09367	0.4232
0.0778	0.4563
0.05992	0.4953
0.04305	0.5322
0.01621	0.6136
0.008719	0.6527


==> data/pr/BSDS500_test_fop_NCut_ods.txt <==
Precision	Recall
0.226823	0.200869


==> data/pr/BSDS500_test_fop_QuadTree.txt <==
Precision	Recall
0.3901	0.01555
0.2425	0.01913
0.1661	0.02161
0.07632	0.05587
0.04491	0.109
0.03329	0.1216
0.01793	0.1564
0.01491	0.1776
0.0125	0.2021
0.01031	0.2361
0.007728	0.2494
0.003841	0.2977
0.003177	0.3229
0.002165	0.4081
0.001652	0.4222
0.001217	0.4454
0.0005327	0.5489


==> data/pr/BSDS500_test_fop_QuadTree_ods.txt <==
Precision	Recall
0.076323	0.055867


==> data/pr/BSDS500_test_fop_QuadTree_ods_f.txt <==
0.061

==> data/pr/BSDS500_test_fop_gPb-UCM.txt <==
Precision	Recall
0.002406	0.7161
0.003569	0.7132
0.006059	0.7055
0.01026	0.6919
0.01738	0.6688
0.02887	0.6402
0.04489	0.6089
0.0636	0.5779
0.08431	0.5438
0.1122	0.5189
0.1427	0.4905
0.1687	0.4658
0.1947	0.4423
0.2276	0.4233
0.2502	0.4007
0.2729	0.3862
0.2959	0.3747
0.3143	0.3617
0.3318	0.3482
0.3476	0.3358
0.3633	0.3237
0.3892	0.3152
0.4029	0.3069
0.4131	0.2971
0.4291	0.2884
0.4416	0.2783
0.4511	0.2699
0.4605	0.2628
0.4719	0.2578
0.4825	0.2533
0.4925	0.2449
0.4984	0.2396
0.5082	0.2338
0.5158	0.2282
0.5262	0.2215
0.5348	0.2163
0.5435	0.2122
0.5492	0.2079
0.5579	0.2054
0.5612	0.2033
0.5688	0.1977
0.5731	0.1953
0.576	0.1915
0.5802	0.1884
0.5873	0.1851
0.5928	0.1828
0.598	0.1779
0.6023	0.175
0.6091	0.1723
0.6101	0.1702
0.6185	0.1677
0.6185	0.1651
0.622	0.1633
0.6286	0.1622
0.6354	0.16
0.6417	0.1576
0.6437	0.1555
0.6514	0.1526
0.6641	0.1485
0.6677	0.1473
0.6759	0.1457
0.6798	0.1415
0.6926	0.1382
0.7004	0.135
0.7048	0.1325
0.7099	0.1304
0.7132	0.1292
0.7175	0.1278
0.7225	0.1255
0.7356	0.1215
0.7396	0.12
0.7453	0.1161
0.7519	0.1136
0.7552	0.1118
0.757	0.1106
0.7607	0.1096
0.7683	0.1074
0.7732	0.1051
0.7792	0.1006
0.7878	0.09697
0.7894	0.0961
0.7969	0.09359
0.8005	0.0907
0.8083	0.08768
0.8172	0.08698
0.8193	0.08586
0.8269	0.0823
0.8337	0.08123
0.8429	0.07875
0.8534	0.07237
0.8623	0.06986
0.8707	0.06628
0.884	0.06117
0.893	0.05654
0.9074	0.05307
0.9131	0.05034
0.9331	0.0434
0.9553	0.03782
0.9744	0.03142


==> data/pr/BSDS500_test_fop_gPb-UCM_ods.txt <==
Precision	Recall
0.402937	0.306882


==> data/pr/BSDS500_test_fop_human.txt <==
Precision	Recall
0.672408	0.473851


==> data/pr/BSDS500_test_fop_human_ods_f.txt <==
0.556

==> data/pr/PASCALB_test_new_fb_HED-BSDS500.txt <==
Precision	Recall
0.229771	0.944513
0.250498	0.937024
0.257346	0.933859
0.264404	0.930284
0.268252	0.928052
0.273106	0.925187
0.276099	0.923389
0.280041	0.920863
0.282608	0.919071
0.286131	0.916670
0.289563	0.914405
0.291960	0.912812
0.295369	0.910564
0.297932	0.908967
0.301398	0.906685
0.303888	0.905083
0.306994	0.902885
0.308998	0.901389
0.311643	0.899320
0.313378	0.897958
0.315898	0.895933
0.318406	0.893953
0.320094	0.892547
0.322585	0.890545
0.324295	0.889078
0.326798	0.887009
0.328528	0.885531
0.331031	0.883343
0.332761	0.881826
0.335338	0.879555
0.337901	0.877195
0.339660	0.875513
0.342299	0.873024
0.344108	0.871277
0.346786	0.868751
0.348628	0.866934
0.351412	0.864275
0.353322	0.862352
0.356138	0.859567
0.358074	0.857618
0.361021	0.854790
0.363988	0.851908
0.366036	0.849832
0.369154	0.846782
0.371297	0.844587
0.374579	0.841379
0.376842	0.839125
0.380284	0.835643
0.382649	0.833151
0.386259	0.829505
0.389993	0.825663
0.392565	0.822944
0.396479	0.818765
0.399143	0.815794
0.403237	0.811272
0.406073	0.808016
0.410404	0.803082
0.413371	0.799598
0.417968	0.794404
0.421124	0.790712
0.426004	0.785145
0.431078	0.779189
0.434597	0.775016
0.440088	0.768522
0.443902	0.763911
0.449734	0.756627
0.453817	0.751473
0.460142	0.743404
0.464492	0.737586
0.471366	0.728432
0.478543	0.718539
0.483442	0.711315
0.491257	0.699936
0.496626	0.691729
0.504986	0.678475
0.510761	0.668975
0.519806	0.653803
0.526075	0.642825
0.535799	0.625065
0.542540	0.612330
0.552984	0.591817
0.563783	0.569294
0.571223	0.553142
0.582903	0.527254
0.590902	0.508629
0.603290	0.478484
0.611781	0.456887
0.624644	0.422375
0.633528	0.397858
0.646686	0.358614
0.660474	0.316909
0.670110	0.287708
0.684742	0.242098
0.694392	0.210870
0.708423	0.163467
0.717526	0.131970
0.729894	0.085920
0.738878	0.056892
0.752710	0.019683


==> data/pr/PASCALB_test_new_fb_HED-BSDS500_ap.txt <==
0.532


==> data/pr/PASCALB_test_new_fb_HED-BSDS500_ods.txt <==
Precision	Recall
0.510761	0.668975


==> data/pr/PASCALB_test_new_fb_HED-BSDS500_ods_f.txt <==
0.579


==> data/pr/PASCALB_test_new_fb_HED-BSDS500_ois_f.txt <==
0.605


==> data/pr/PASCALB_test_new_fb_HED_ap.txt <==
0.678


==> data/pr/PASCALB_test_new_fb_HED_ods.txt <==
Precision	Recall
0.665401	0.703959


==> data/pr/PASCALB_test_new_fb_HED_ods_f.txt <==
0.684


==> data/pr/PASCALB_test_new_fb_HED_ois_f.txt <==
0.702


==> data/pr/PASCALB_test_new_fb_MCG-BSDS500.txt <==
Precision	Recall
0.045419	0.997315
0.045419	0.997315
0.045419	0.997315
0.045419	0.997315
0.045419	0.997315
0.072602	0.988841
0.188604	0.943374
0.221499	0.930050
0.240021	0.922155
0.258879	0.913152
0.271896	0.906227
0.282473	0.900225
0.292292	0.894627
0.301842	0.888180
0.311115	0.882051
0.319913	0.875888
0.328004	0.869483
0.335593	0.863140
0.343286	0.857351
0.350351	0.851506
0.356989	0.845462
0.363697	0.840316
0.369965	0.834600
0.375800	0.829179
0.381324	0.823729
0.386897	0.818423
0.392213	0.813221
0.397152	0.808333
0.402184	0.803415
0.406908	0.798709
0.411811	0.793618
0.416119	0.788348
0.420722	0.783200
0.425052	0.778373
0.429357	0.773873
0.433457	0.768684
0.437228	0.764131
0.441276	0.759333
0.444965	0.754510
0.448948	0.749826
0.452290	0.744997
0.456194	0.740280
0.460051	0.735883
0.463875	0.730543
0.467676	0.725830
0.470715	0.721090
0.474025	0.716631
0.478070	0.712007
0.481538	0.706959
0.485007	0.702324
0.488343	0.697108
0.491713	0.692417
0.494961	0.687403
0.498179	0.682209
0.501324	0.676769
0.504376	0.671777
0.508386	0.666475
0.511658	0.661427
0.514348	0.656234
0.517857	0.651353
0.521827	0.645263
0.525216	0.639722
0.528232	0.633472
0.531313	0.627909
0.534526	0.621797
0.537960	0.615388
0.541059	0.609288
0.544236	0.602046
0.547798	0.596062
0.551582	0.589451
0.555957	0.582931
0.559847	0.576422
0.563008	0.569469
0.566885	0.561759
0.570612	0.554554
0.573544	0.546955
0.578071	0.538505
0.581173	0.530537
0.585089	0.521459
0.589860	0.512296
0.593713	0.502584
0.599083	0.491823
0.604670	0.482493
0.608652	0.470936
0.614447	0.459082
0.619639	0.446859
0.626398	0.431421
0.633346	0.416656
0.640698	0.400430
0.648510	0.383746
0.658803	0.365916
0.667769	0.344805
0.678976	0.322402
0.694835	0.298623
0.710233	0.270975
0.734861	0.237245
0.771340	0.197128
0.827337	0.145635
0.896662	0.088323
0.905019	0.080321
0.914028	0.072997
0.926007	0.064242
0.938207	0.056028
0.949362	0.046769
0.962381	0.036485
0.972283	0.026101
0.983332	0.016949
0.992670	0.008899
0.999173	0.001476


==> data/pr/PASCALB_test_new_fb_MCG-BSDS500_ap.txt <==
0.578


==> data/pr/PASCALB_test_new_fb_MCG-BSDS500_ods.txt <==
Precision	Recall
0.521827	0.645263


==> data/pr/PASCALB_test_new_fb_MCG-BSDS500_ods_f.txt <==
0.577


==> data/pr/PASCALB_test_new_fb_MCG-BSDS500_ois_f.txt <==
0.634


==> data/pr/PASCALB_test_new_fb_SE-BSDS500.txt <==
Precision	Recall
0.154868	0.975726
0.192718	0.960271
0.213266	0.950109
0.241103	0.935632
0.257648	0.925826
0.280818	0.911159
0.295573	0.900540
0.315206	0.885192
0.327239	0.874608
0.344551	0.858586
0.360862	0.841925
0.371635	0.829959
0.386516	0.812479
0.395966	0.800678
0.409558	0.782465
0.418192	0.770177
0.430775	0.751405
0.439070	0.738231
0.450753	0.719075
0.458095	0.706227
0.468787	0.686952
0.478975	0.667533
0.485792	0.654227
0.495421	0.635478
0.501373	0.623036
0.510183	0.604488
0.515723	0.592315
0.524219	0.574291
0.529735	0.562059
0.537337	0.544594
0.544580	0.527493
0.549097	0.516260
0.555808	0.499582
0.560298	0.488283
0.566657	0.472251
0.570685	0.461819
0.576660	0.446127
0.580396	0.436062
0.585960	0.421192
0.589708	0.410977
0.594876	0.396568
0.600306	0.382563
0.603610	0.373365
0.608482	0.359844
0.611580	0.351065
0.616299	0.338065
0.619530	0.329261
0.624206	0.316706
0.627080	0.308592
0.631700	0.296638
0.635731	0.284905
0.638664	0.277065
0.642908	0.265923
0.645537	0.258724
0.649735	0.247937
0.652365	0.241034
0.656139	0.230726
0.658635	0.223789
0.662440	0.213903
0.664660	0.207468
0.669124	0.197954
0.672672	0.188625
0.675639	0.182317
0.680966	0.173378
0.683669	0.167620
0.687577	0.159010
0.690108	0.153463
0.695542	0.145253
0.698024	0.139743
0.702367	0.131944
0.706114	0.124312
0.708946	0.119406
0.712441	0.112151
0.715118	0.107511
0.718767	0.100200
0.722319	0.095721
0.726890	0.089020
0.728629	0.084746
0.734443	0.078460
0.737673	0.074227
0.742391	0.068337
0.749630	0.062495
0.753905	0.058839
0.760937	0.053497
0.764587	0.050060
0.771758	0.045050
0.776374	0.041783
0.784589	0.037300
0.791132	0.034486
0.802271	0.030397
0.814328	0.026562
0.822659	0.024094
0.833654	0.020703
0.843419	0.018705
0.859268	0.015785
0.868019	0.013997
0.884701	0.011457
0.895085	0.009887
0.906879	0.007873


==> data/pr/PASCALB_test_new_fb_SE-BSDS500_ap.txt <==
0.525


==> data/pr/PASCALB_test_new_fb_SE-BSDS500_ods.txt <==
Precision	Recall
0.478975	0.667533


==> data/pr/PASCALB_test_new_fb_SE-BSDS500_ods_f.txt <==
0.558


==> data/pr/PASCALB_test_new_fb_SE-BSDS500_ois_f.txt <==
0.583


==> data/pr/PASCALB_test_new_fop_MCG-BSDS500.txt <==
Precision	Recall
0.000079	0.862429
0.000079	0.862429
0.000079	0.862429
0.000079	0.862429
0.000079	0.862429
0.000391	0.850076
0.009503	0.779127
0.015407	0.759117
0.019734	0.751034
0.024285	0.741380
0.027789	0.733592
0.031054	0.727308
0.034339	0.721129
0.037919	0.714351
0.041603	0.708128
0.045461	0.701560
0.049010	0.694624
0.052837	0.688403
0.056767	0.682289
0.060445	0.676553
0.064323	0.670117
0.068129	0.664176
0.072173	0.658086
0.076135	0.652290
0.080296	0.646978
0.084379	0.641337
0.088249	0.635677
0.091982	0.630104
0.096027	0.624243
0.099805	0.619164
0.104030	0.613833
0.107634	0.608556
0.111757	0.602875
0.115617	0.597539
0.119392	0.593206
0.123599	0.589063
0.127880	0.584838
0.131790	0.580069
0.135637	0.575300
0.139887	0.571130
0.143783	0.566500
0.147897	0.561732
0.151584	0.557256
0.155628	0.551795
0.159981	0.547000
0.163471	0.541550
0.166992	0.536840
0.171210	0.531753
0.175610	0.526741
0.180724	0.522389
0.185160	0.517642
0.190299	0.512919
0.194896	0.507804
0.199331	0.502432
0.203334	0.497663
0.207792	0.492197
0.212667	0.487060
0.217326	0.482993
0.222250	0.477596
0.227054	0.472391
0.232677	0.466569
0.238017	0.460077
0.242432	0.454445
0.248295	0.449625
0.254054	0.444331
0.259877	0.438349
0.265338	0.433383
0.271094	0.426936
0.277147	0.421391
0.283692	0.415941
0.291163	0.409481
0.297625	0.403660
0.303559	0.398094
0.310572	0.391162
0.318808	0.385470
0.326306	0.378650
0.334498	0.371126
0.341323	0.365400
0.350032	0.357827
0.358732	0.351165
0.368378	0.343708
0.379162	0.335373
0.390994	0.327508
0.402372	0.318751
0.414153	0.311532
0.425971	0.303193
0.439098	0.292001
0.454690	0.282574
0.470810	0.273231
0.489033	0.264068
0.509170	0.252284
0.534090	0.240853
0.560543	0.225596
0.591505	0.211003
0.626772	0.196155
0.671010	0.177946
0.728804	0.156470
0.804994	0.128179
0.893281	0.094905
0.902207	0.090634
0.912924	0.086697
0.924538	0.081044
0.937300	0.077017
0.949020	0.070709
0.962118	0.064763
0.973691	0.058250
0.984974	0.052477
0.994094	0.046695
0.999999	0.040524


==> data/pr/PASCALB_test_new_fop_MCG-BSDS500_ap.txt <==
0.265


==> data/pr/PASCALB_test_new_fop_MCG-BSDS500_ods.txt <==
Precision	Recall
0.390994	0.327508


==> data/pr/PASCALB_test_new_fop_MCG-BSDS500_ods_f.txt <==
0.356


==> data/pr/PASCALB_test_new_fop_MCG-BSDS500_ois_f.txt <==
0.421


==> data/pr/PASCALContext_test_new_fb_CEDN.txt <==
Precision	Recall
0.1224	0.9482
0.1593	0.9472
0.1968	0.9458
0.2154	0.945
0.2385	0.9436
0.252	0.9427
0.2702	0.9413
0.2814	0.9404
0.2969	0.9389
0.3065	0.9379
0.3199	0.9364
0.3324	0.9347
0.3401	0.9336
0.351	0.9319
0.3578	0.9307
0.3671	0.9289
0.373	0.9276
0.3813	0.9254
0.3868	0.9228
0.3937	0.9208
0.398	0.9198
0.4041	0.9181
0.4098	0.9165
0.4135	0.9154
0.4187	0.9138
0.4221	0.9126
0.4271	0.911
0.4303	0.9098
0.435	0.9081
0.438	0.9069
0.4425	0.9052
0.447	0.9034
0.45	0.9021
0.4544	0.9001
0.4573	0.8987
0.4617	0.8964
0.4646	0.8949
0.4689	0.8927
0.4719	0.8913
0.4763	0.8892
0.4793	0.8877
0.4838	0.8854
0.4884	0.883
0.4916	0.8814
0.4963	0.8788
0.4995	0.8769
0.5045	0.8741
0.5079	0.8721
0.5131	0.869
0.5166	0.8668
0.5219	0.8633
0.5274	0.8597
0.5311	0.8571
0.5367	0.8532
0.5405	0.8505
0.5463	0.8465
0.5502	0.8437
0.5561	0.8395
0.5601	0.8366
0.5662	0.832
0.5703	0.8288
0.5764	0.8238
0.5828	0.8187
0.5871	0.8151
0.5937	0.8095
0.5982	0.8055
0.6051	0.7994
0.6098	0.795
0.6172	0.7883
0.6223	0.7835
0.6303	0.7758
0.6387	0.7677
0.6447	0.7618
0.6541	0.7524
0.6607	0.7455
0.6713	0.7343
0.679	0.726
0.6912	0.712
0.7001	0.7016
0.7145	0.6838
0.725	0.6701
0.742	0.6458
0.7606	0.6158
0.774	0.5917
0.7957	0.5478
0.8113	0.5127
0.8357	0.4502
0.8527	0.4022
0.8779	0.3243
0.8937	0.2716
0.9154	0.1965
0.9337	0.1316
0.9441	0.09559
0.9576	0.05433
0.9653	0.03473
0.9739	0.01548
0.979	0.007842
0.989	0.001923
0.9961	0.000517
1	1.846e-05
1	0


==> data/pr/PASCALContext_test_new_fb_CEDN_ods.txt <==
Precision	Recall
0.679016	0.725971


==> data/pr/PASCALContext_test_new_fb_COB.txt <==
Precision	Recall
0.112	0.9762
0.112	0.9763
0.112	0.9763
0.112	0.9763
0.1563	0.9742
0.2821	0.9584
0.3485	0.9477
0.399	0.9384
0.4327	0.9305
0.4568	0.9244
0.4761	0.9193
0.4922	0.9147
0.5063	0.9104
0.5188	0.9064
0.5304	0.9027
0.5409	0.8988
0.5511	0.895
0.5605	0.8909
0.5695	0.8869
0.5781	0.8831
0.5866	0.8787
0.5951	0.8744
0.6036	0.8702
0.6113	0.8655
0.619	0.8606
0.6269	0.8556
0.6347	0.8503
0.6421	0.845
0.6496	0.8388
0.6574	0.8329
0.6646	0.8265
0.6719	0.8192
0.6795	0.8118
0.6872	0.8038
0.6944	0.7949
0.7014	0.7855
0.7089	0.7761
0.7165	0.7655
0.724	0.7536
0.732	0.7405
0.7393	0.7261
0.7472	0.7104
0.7544	0.6946
0.7634	0.6768
0.7717	0.6576
0.779	0.6359
0.7877	0.6113
0.7965	0.5868
0.8054	0.5581
0.8134	0.527
0.8214	0.4919
0.8304	0.4552
0.8406	0.4134
0.8493	0.3689
0.8577	0.3178
0.865	0.263
0.8741	0.2131
0.8821	0.1653
0.8903	0.1244
0.8958	0.0875
0.8977	0.05593
0.9137	0.03422
0.9288	0.01953
0.9267	0.01005
0.9375	0.004778
0.9911	0.001794
0.9987	0.000588
0.996	0.0001943
1	0
1	0
1	0
1	0
1	0
1	0
1	0
1	0
1	0
1	0
1	0
1	0
1	0
1	0
1	0
1	0
1	0
1	0
1	0
1	0
1	0
1	0
1	0
1	0
1	0
1	0
1	0
1	0
1	0
1	0
1	0
1	0
1	0


==> data/pr/PASCALContext_test_new_fb_COB_ap.txt <==
0.762


==> data/pr/PASCALContext_test_new_fb_COB_ods.txt <==
Precision	Recall
0.694355	0.794902


==> data/pr/PASCALContext_test_new_fb_COB_ods_f.txt <==
0.741

==> data/pr/PASCALContext_test_new_fb_COB_ois_f.txt <==
0.770


==> data/pr/PASCALContext_test_new_fb_COB_trainval.txt <==
Precision	Recall
0.1167	0.9753
0.1167	0.9753
0.1167	0.9753
0.1167	0.9753
0.1605	0.974
0.2816	0.96
0.3431	0.9509
0.3898	0.9433
0.4271	0.9369
0.457	0.9312
0.4805	0.9258
0.4995	0.9213
0.5155	0.9169
0.5295	0.9122
0.5419	0.9082
0.5532	0.9041
0.5638	0.9001
0.5738	0.8959
0.583	0.8917
0.5916	0.8873
0.5995	0.8834
0.6076	0.8795
0.6152	0.8754
0.6225	0.8711
0.6296	0.8669
0.6364	0.8624
0.643	0.8578
0.6497	0.8528
0.6563	0.8478
0.6629	0.8427
0.6698	0.837
0.6766	0.8311
0.6835	0.8239
0.69	0.8173
0.6966	0.8098
0.7036	0.8017
0.7106	0.7936
0.7175	0.7847
0.7241	0.7751
0.7307	0.7642
0.7378	0.7523
0.7446	0.7393
0.7522	0.7255
0.7598	0.711
0.7677	0.6949
0.7753	0.6771
0.7842	0.6588
0.7923	0.6386
0.8004	0.6139
0.8086	0.586
0.8177	0.5567
0.8263	0.5222
0.8346	0.4834
0.8437	0.4442
0.8535	0.3984
0.8619	0.3497
0.8693	0.2973
0.8777	0.2414
0.8896	0.1897
0.8999	0.1399
0.9026	0.0932
0.9082	0.05913
0.9097	0.03454
0.9212	0.01797
0.9175	0.007825
0.9467	0.003893
0.9936	0.001416
0.9856	0.0002866
1	0
1	0
1	0
1	0
1	0
1	0
1	0
1	0
1	0
1	0
1	0
1	0
1	0
1	0
1	0
1	0
1	0
1	0
1	0
1	0
1	0
1	0
1	0
1	0
1	0
1	0
1	0
1	0
1	0
1	0
1	0
1	0
1	0


==> data/pr/PASCALContext_test_new_fb_COB_trainval_ods.txt <==
Precision	Recall
0.710553	0.793575


==> data/pr/PASCALContext_test_new_fb_HED-BSDS500.txt <==
Precision	Recall
0.1627	0.9645
0.2167	0.9483
0.2362	0.9411
0.2426	0.938
0.2492	0.9344
0.2528	0.9322
0.2573	0.9292
0.2601	0.9274
0.2637	0.9248
0.2661	0.923
0.2694	0.9206
0.2726	0.9182
0.2747	0.9166
0.2778	0.9142
0.2801	0.9126
0.2831	0.9102
0.2852	0.9086
0.288	0.9063
0.2898	0.9047
0.2922	0.9025
0.2938	0.9011
0.2962	0.899
0.2985	0.8968
0.3001	0.8954
0.3025	0.8932
0.3041	0.8917
0.3064	0.8894
0.3081	0.8879
0.3105	0.8856
0.3121	0.8839
0.3145	0.8815
0.317	0.879
0.3186	0.8772
0.3211	0.8745
0.3229	0.8727
0.3254	0.87
0.3272	0.8681
0.3298	0.8652
0.3316	0.8632
0.3343	0.8602
0.3362	0.8582
0.339	0.8552
0.3418	0.8521
0.3438	0.85
0.3468	0.8467
0.3488	0.8444
0.352	0.8409
0.3541	0.8385
0.3574	0.8348
0.3597	0.8322
0.3632	0.8282
0.3668	0.8241
0.3692	0.8211
0.373	0.8166
0.3756	0.8134
0.3796	0.8085
0.3823	0.805
0.3866	0.7997
0.3895	0.7959
0.394	0.7902
0.3971	0.7862
0.4019	0.7801
0.407	0.7736
0.4104	0.769
0.4159	0.7618
0.4196	0.7568
0.4255	0.7488
0.4295	0.7431
0.4359	0.7342
0.4402	0.7278
0.4471	0.7177
0.4542	0.7069
0.4592	0.699
0.467	0.6865
0.4723	0.6775
0.4806	0.663
0.4864	0.6525
0.4955	0.6359
0.5017	0.624
0.5114	0.6046
0.5181	0.5909
0.5286	0.5687
0.5395	0.5445
0.547	0.5273
0.5588	0.4997
0.5669	0.48
0.5793	0.4484
0.5878	0.4259
0.6009	0.3903
0.61	0.3652
0.6238	0.3256
0.6384	0.284
0.6486	0.2554
0.6649	0.2113
0.6763	0.1816
0.6941	0.1374
0.7075	0.1088
0.7274	0.06833
0.7401	0.04374
0.7631	0.01397
0.765	0.001688


==> data/pr/PASCALContext_test_new_fb_HED-BSDS500_ods.txt <==
Precision	Recall
0.486416	0.652534


==> data/pr/PASCALContext_test_new_fb_HED.txt <==
Precision	Recall
0.345611	0.921072
0.371263	0.913824
0.378924	0.911067
0.386632	0.907912
0.390716	0.906093
0.395695	0.903601
0.398746	0.902073
0.402775	0.899978
0.405409	0.898653
0.409025	0.896822
0.412476	0.895022
0.414809	0.893764
0.418076	0.892002
0.420443	0.890746
0.423773	0.888925
0.426100	0.887543
0.429337	0.885550
0.431464	0.883995
0.434172	0.882056
0.435954	0.880893
0.438579	0.879294
0.441219	0.877746
0.443008	0.876681
0.445648	0.875087
0.447453	0.874003
0.450144	0.872388
0.452012	0.871267
0.454757	0.869610
0.456654	0.868436
0.459472	0.866632
0.462328	0.864851
0.464352	0.863578
0.467349	0.861645
0.469362	0.860188
0.472390	0.858067
0.474478	0.856527
0.477570	0.854272
0.479680	0.852626
0.482863	0.850454
0.485086	0.849033
0.488412	0.846885
0.491821	0.844732
0.494230	0.843219
0.497892	0.840940
0.500442	0.839265
0.504297	0.836804
0.506990	0.835045
0.511130	0.832389
0.514009	0.830440
0.518410	0.827563
0.522961	0.824547
0.526081	0.822387
0.530880	0.819093
0.534215	0.816806
0.539208	0.813335
0.542642	0.810780
0.547979	0.807077
0.551607	0.804374
0.557190	0.800346
0.561043	0.797583
0.567064	0.793238
0.573295	0.788603
0.577579	0.785366
0.584223	0.780301
0.588794	0.776536
0.596057	0.770738
0.601083	0.766557
0.608947	0.759981
0.614415	0.755242
0.623057	0.747603
0.632074	0.739223
0.638343	0.733075
0.648121	0.723170
0.654832	0.715801
0.665401	0.703959
0.672755	0.695453
0.684225	0.681390
0.692135	0.671052
0.704420	0.653983
0.713099	0.641522
0.726266	0.620991
0.739728	0.597682
0.748985	0.580567
0.762934	0.552217
0.772235	0.531341
0.785956	0.497270
0.795138	0.472589
0.808566	0.432269
0.817327	0.403233
0.830190	0.356959
0.842230	0.307828
0.849547	0.273848
0.860468	0.221697
0.867004	0.186893
0.875586	0.136254
0.880835	0.104615
0.886408	0.061782
0.890097	0.037795
0.899003	0.011771


==> data/pr/PASCALContext_test_new_fb_HED_ap.txt <==
0.688


==> data/pr/PASCALContext_test_new_fb_HED_ods.txt <==
Precision	Recall
0.652640	0.699245


==> data/pr/PASCALContext_test_new_fb_HED_ods_f.txt <==
0.675

==> data/pr/PASCALContext_test_new_fb_HED_ois_f.txt <==
0.693


==> data/pr/PASCALContext_test_new_fb_HED_trainval.txt <==
Precision	Recall
0.2352	0.9534
0.3139	0.9409
0.3385	0.9359
0.3458	0.9339
0.3532	0.9316
0.357	0.9303
0.3619	0.9286
0.3648	0.9275
0.3687	0.926
0.3712	0.925
0.3747	0.9236
0.378	0.9223
0.3802	0.9214
0.3834	0.92
0.3856	0.919
0.3887	0.9175
0.3909	0.9165
0.3939	0.9149
0.3959	0.9137
0.3987	0.9122
0.4005	0.9113
0.4031	0.9101
0.4057	0.9088
0.4075	0.908
0.4102	0.9066
0.412	0.9057
0.4148	0.9044
0.4166	0.9034
0.4194	0.9019
0.4214	0.9009
0.4243	0.8994
0.4273	0.8978
0.4293	0.8967
0.4323	0.8949
0.4344	0.8936
0.4375	0.8917
0.4396	0.8902
0.4428	0.8883
0.445	0.8868
0.4482	0.8849
0.4505	0.8836
0.4539	0.8817
0.4575	0.8797
0.4599	0.8784
0.4637	0.8763
0.4663	0.8748
0.4703	0.8725
0.4731	0.8709
0.4774	0.8684
0.4804	0.8666
0.4849	0.8639
0.4896	0.8611
0.4928	0.859
0.4979	0.8558
0.5013	0.8535
0.5067	0.85
0.5103	0.8475
0.516	0.8438
0.5199	0.8412
0.526	0.8372
0.5302	0.8344
0.5367	0.83
0.5436	0.8253
0.5484	0.8219
0.5558	0.8166
0.561	0.8127
0.5691	0.8065
0.5747	0.802
0.5836	0.7948
0.5897	0.7896
0.5994	0.7811
0.6096	0.7718
0.6166	0.765
0.6277	0.754
0.6354	0.7458
0.6474	0.7324
0.6558	0.7225
0.6689	0.7064
0.6779	0.6946
0.6919	0.6751
0.7014	0.6607
0.7161	0.6369
0.7312	0.6102
0.7415	0.5908
0.7571	0.5589
0.7676	0.5357
0.7834	0.498
0.794	0.4708
0.8094	0.4269
0.8194	0.3957
0.8343	0.3465
0.8485	0.295
0.8576	0.26
0.8712	0.2071
0.8799	0.1726
0.8916	0.1228
0.8989	0.0923
0.9099	0.05268
0.9161	0.03136
0.9187	0.008997
0.9117	0.001303


==> data/pr/PASCALContext_test_new_fb_HED_trainval_ods.txt <==
Precision	Recall
0.655840	0.722542


==> data/pr/PASCALContext_test_new_fb_LEP-BSDS500.txt <==
Precision	Recall
0.07385	0.9818
0.07387	0.9818
0.09724	0.985
0.1254	0.9767
0.1511	0.9683
0.1721	0.9603
0.1896	0.9533
0.2044	0.9467
0.2174	0.9405
0.2289	0.9349
0.2395	0.9296
0.2489	0.9245
0.2577	0.9193
0.2657	0.9145
0.2733	0.9099
0.2804	0.9051
0.2871	0.9006
0.2934	0.896
0.2994	0.8918
0.3052	0.8874
0.3106	0.8832
0.3159	0.8791
0.321	0.8748
0.3259	0.8709
0.3306	0.867
0.3351	0.8629
0.3396	0.8589
0.3439	0.8551
0.3481	0.8513
0.3521	0.8472
0.3559	0.8433
0.3599	0.8398
0.3637	0.836
0.3671	0.8323
0.3708	0.8285
0.3743	0.8245
0.3778	0.8212
0.3813	0.8175
0.3847	0.8136
0.388	0.81
0.3913	0.8066
0.3944	0.803
0.3974	0.7992
0.4005	0.7956
0.4034	0.7917
0.4062	0.7878
0.4092	0.7845
0.412	0.7808
0.4151	0.7777
0.4181	0.7744
0.4208	0.7711
0.4236	0.7678
0.4264	0.7642
0.4289	0.7605
0.4314	0.7569
0.4339	0.7535
0.4362	0.7497
0.4385	0.7465
0.4413	0.7431
0.4436	0.7395
0.4457	0.7363
0.4483	0.7332
0.4507	0.7302
0.4531	0.7271
0.4554	0.724
0.4579	0.7209
0.4604	0.7177
0.4628	0.7143
0.4651	0.7113
0.4674	0.7082
0.4695	0.705
0.4717	0.7021
0.4739	0.6992
0.4761	0.6959
0.4781	0.6928
0.4801	0.6896
0.4821	0.6866
0.4843	0.6839
0.4862	0.6806
0.4882	0.6775
0.4901	0.6744
0.4921	0.6715
0.4943	0.6686
0.4962	0.6657
0.498	0.6627
0.4999	0.66
0.5018	0.6572
0.5036	0.6542
0.5056	0.6516
0.5075	0.6489
0.5097	0.6464
0.5114	0.6441
0.513	0.6409
0.5147	0.6383
0.5163	0.6356
0.5177	0.6326
0.5197	0.6301
0.5212	0.6276
0.5228	0.6252
0.5243	0.6227
0.5257	0.6199
0.5274	0.6173
0.5287	0.6146
0.5304	0.612
0.532	0.6091
0.5335	0.6059
0.5351	0.6034
0.5366	0.6008
0.5382	0.5982
0.5398	0.5958
0.5411	0.5933
0.5424	0.5906
0.5439	0.5884
0.5451	0.5858
0.5462	0.5826
0.5479	0.5802
0.5496	0.5774
0.5508	0.5747
0.5524	0.5721
0.5536	0.5696
0.5544	0.5668
0.5555	0.5642
0.5563	0.5615
0.5574	0.5589
0.5587	0.5566
0.5599	0.5541
0.5608	0.5514
0.5618	0.5485
0.563	0.5461
0.5645	0.5438
0.5656	0.5414
0.5668	0.5391
0.5681	0.537
0.5693	0.5346
0.5704	0.5323
0.5717	0.5304
0.5728	0.5284
0.5739	0.5263
0.5752	0.5242
0.5762	0.5223
0.5772	0.5202
0.5782	0.5182
0.5793	0.5157
0.5803	0.5136
0.5812	0.5116
0.5821	0.5097
0.583	0.5074
0.5837	0.5053
0.585	0.5033
0.5859	0.5018
0.5913	0.491
0.5962	0.4807
0.6011	0.471
0.6056	0.4614
0.6096	0.4523
0.614	0.4427
0.6183	0.4337
0.6224	0.4251
0.6251	0.416
0.6293	0.4076
0.6324	0.3987
0.6359	0.3897
0.6389	0.3815
0.6417	0.3731
0.6446	0.3643
0.6482	0.3562
0.6519	0.3491
0.6553	0.3421
0.6587	0.3344
0.6612	0.3268
0.6643	0.3199
0.6673	0.3128
0.6705	0.305
0.6734	0.2976
0.6755	0.2904
0.6785	0.2839
0.6798	0.2767
0.682	0.2697
0.6847	0.263
0.6873	0.257
0.6901	0.2503
0.6929	0.2447
0.6933	0.2374
0.6963	0.2331
0.6966	0.2266
0.6994	0.2212
0.7021	0.2164
0.7042	0.211
0.7069	0.2062
0.709	0.2008
0.7119	0.1959
0.7135	0.1918
0.7152	0.1857
0.7181	0.181
0.721	0.1768
0.724	0.1719
0.7258	0.1678
0.7287	0.1632
0.7303	0.1584
0.7312	0.1541
0.7345	0.1498
0.7376	0.1464
0.7395	0.1421
0.7423	0.1384
0.7451	0.1342
0.7449	0.13
0.7477	0.1263
0.7491	0.1228
0.7499	0.1185
0.7522	0.1155
0.7555	0.1129
0.7585	0.11
0.7623	0.1069
0.7644	0.1041
0.7658	0.1015
0.7679	0.09812
0.7715	0.09525
0.7726	0.09192
0.7752	0.08996
0.7773	0.08726
0.7793	0.08482
0.7831	0.0824
0.7848	0.08035
0.7865	0.07686
0.7868	0.07417
0.7885	0.0718
0.7888	0.06978
0.789	0.06734
0.7885	0.06558
0.7918	0.06403
0.7936	0.06166
0.7931	0.05958
0.7935	0.05715
0.797	0.05567
0.7977	0.05382
0.7987	0.05194
0.7974	0.05065
0.7979	0.04861
0.7977	0.04684
0.799	0.04518
0.7988	0.04429
0.7989	0.04341
0.7985	0.04168
0.7972	0.03995
0.7973	0.03868
0.7972	0.03778
0.7993	0.03614
0.8013	0.03524
0.8015	0.03423
0.8061	0.03327
0.8146	0.03136
0.8226	0.02972
0.8247	0.02784
0.8232	0.02616
0.8181	0.02413
0.8146	0.02244
0.822	0.0209
0.8237	0.01982
0.8261	0.01818
0.8243	0.01724
0.8258	0.01576
0.8215	0.0145
0.8306	0.01339
0.8434	0.01245
0.8522	0.01147
0.8492	0.01061
0.8477	0.01003
0.8473	0.008923
0.8476	0.008567
0.8532	0.008246
0.8557	0.007732
0.8626	0.007522
0.8665	0.007269
0.8733	0.006678
0.8727	0.006409
0.8783	0.005937
0.8819	0.005611
0.8909	0.005392
0.902	0.00516
0.9054	0.004814
0.909	0.004784
0.9102	0.004665
0.9252	0.004466


==> data/pr/PASCALContext_test_new_fb_LEP-BSDS500_ods.txt <==
Precision	Recall
0.511369	0.644071


==> data/pr/PASCALContext_test_new_fb_LEP.txt <==
Precision	Recall
0.026850	0.995768
0.097789	0.978840
0.122432	0.970644
0.143298	0.962821
0.161169	0.955847
0.176942	0.949509
0.191035	0.943428
0.203957	0.937967
0.215970	0.932777
0.226910	0.927804
0.237147	0.922864
0.246742	0.918187
0.255786	0.913721
0.264233	0.909062
0.272421	0.904798
0.280117	0.900516
0.287307	0.896569
0.294339	0.892608
0.301036	0.888583
0.307424	0.884656
0.313650	0.880544
0.319647	0.876699
0.325496	0.872845
0.330967	0.869035
0.336536	0.865291
0.341933	0.861634
0.347195	0.858096
0.352324	0.854314
0.357174	0.850640
0.362100	0.847356
0.366774	0.843859
0.371222	0.840415
0.375761	0.836807
0.379959	0.833228
0.384544	0.830081
0.388784	0.826630
0.393014	0.823141
0.396797	0.819755
0.400764	0.816563
0.404530	0.813488
0.408098	0.810162
0.411655	0.806740
0.415012	0.803307
0.418471	0.799648
0.421874	0.796684
0.424837	0.793143
0.428430	0.790306
0.431552	0.787462
0.434431	0.784403
0.437426	0.781221
0.440498	0.778193
0.443079	0.774982
0.445698	0.771576
0.448476	0.768521
0.451022	0.765109
0.453414	0.762260
0.456212	0.759274
0.458635	0.756057
0.461296	0.753345
0.463800	0.750817
0.466206	0.748129
0.468450	0.745319
0.470740	0.742512
0.473375	0.739854
0.475832	0.737018
0.478166	0.734009
0.480457	0.731379
0.482596	0.728676
0.484672	0.726045
0.486972	0.723299
0.488968	0.720580
0.491020	0.717449
0.492783	0.714681
0.494639	0.711844
0.496437	0.709122
0.498351	0.706645
0.500618	0.703839
0.502453	0.701085
0.504296	0.698327
0.506117	0.695792
0.508145	0.693244
0.510233	0.690548
0.512001	0.687770
0.513903	0.685515
0.515706	0.683235
0.517422	0.680709
0.519473	0.678402
0.521400	0.675937
0.523223	0.673568
0.524747	0.671621
0.526556	0.668783
0.528359	0.666361
0.530062	0.663858
0.531473	0.661090
0.533207	0.658792
0.534711	0.656757
0.536356	0.654398
0.537622	0.652175
0.539171	0.649536
0.540789	0.647112
0.541907	0.644634
0.543363	0.642176
0.544980	0.639568
0.546651	0.636806
0.548204	0.634342
0.549703	0.632103
0.551313	0.629871
0.552964	0.627608
0.554240	0.625444
0.555550	0.623176
0.556975	0.621241
0.558280	0.618888
0.559453	0.616114
0.561504	0.613405
0.563521	0.610635
0.565255	0.608300
0.566875	0.605729
0.567901	0.603131
0.568872	0.600381
0.570136	0.598144
0.570964	0.595470
0.571898	0.593092
0.573262	0.590810
0.574221	0.588508
0.575133	0.586072
0.576090	0.583536
0.577328	0.581332
0.578656	0.579066
0.579718	0.576947
0.580995	0.574825
0.582737	0.572768
0.584266	0.570400
0.585362	0.568373
0.586441	0.566667
0.587576	0.564879
0.588474	0.562994
0.589871	0.561091
0.590998	0.559267
0.592132	0.557365
0.592916	0.555175
0.594021	0.552837
0.594856	0.551031
0.596085	0.549397
0.597053	0.547356
0.597996	0.545314
0.598883	0.543455
0.599901	0.541550
0.600548	0.539979
0.605586	0.529847
0.610911	0.520252
0.616129	0.510354
0.621168	0.501279
0.625610	0.492093
0.631710	0.482779
0.636233	0.474154
0.640394	0.465884
0.643365	0.456759
0.648567	0.448244
0.651961	0.439312
0.655713	0.430164
0.660053	0.421746
0.663298	0.413719
0.667498	0.405227
0.672068	0.397193
0.677861	0.390207
0.681673	0.383138
0.684976	0.375482
0.687680	0.367473
0.693593	0.360419
0.698661	0.353199
0.702493	0.344541
0.706428	0.336883
0.709638	0.329058
0.713880	0.322180
0.717045	0.314181
0.721267	0.306664
0.726438	0.299417
0.731133	0.292496
0.735473	0.285689
0.739921	0.279722
0.743036	0.271934
0.747214	0.267233
0.749850	0.260407
0.754019	0.255054
0.758541	0.249675
0.762038	0.244054
0.765872	0.238917
0.771165	0.232846
0.774544	0.227676
0.777547	0.223395
0.781836	0.216996
0.786710	0.212005
0.791773	0.207246
0.796546	0.202732
0.799901	0.198436
0.804592	0.193835
0.808038	0.188824
0.811023	0.184156
0.814909	0.179873
0.818756	0.175572
0.823287	0.170792
0.827110	0.166199
0.832380	0.161200
0.836294	0.156477
0.840739	0.152408
0.843324	0.148827
0.847125	0.144058
0.850904	0.140489
0.854726	0.137529
0.859373	0.134147
0.864723	0.130602
0.868974	0.127484
0.871893	0.124480
0.876174	0.121142
0.880349	0.117930
0.884249	0.113846
0.887932	0.111511
0.890400	0.108381
0.893633	0.105827
0.897959	0.102766
0.901031	0.100419
0.905004	0.096136
0.908011	0.092838
0.910775	0.089837
0.913364	0.087782
0.915764	0.084878
0.917274	0.082863
0.920369	0.081163
0.923822	0.078331
0.925537	0.075668
0.928287	0.073113
0.931158	0.071373
0.933684	0.069291
0.935956	0.067130
0.936553	0.065784
0.939106	0.063154
0.939881	0.060658
0.941744	0.058705
0.943172	0.057333
0.943774	0.056469
0.945264	0.053818
0.947126	0.052188
0.948818	0.050827
0.949824	0.049784
0.952504	0.047835
0.954134	0.046551
0.955213	0.045390
0.957575	0.044347
0.961840	0.041656
0.965220	0.039435
0.967407	0.036887
0.968718	0.034988
0.969998	0.032876
0.971043	0.030923
0.973903	0.029073
0.975476	0.027787
0.977761	0.026032
0.978792	0.024965
0.980299	0.023304
0.981247	0.022171
0.983779	0.020676
0.985595	0.019116
0.987284	0.017816
0.988034	0.017082
0.987994	0.016384
0.989085	0.015107
0.989708	0.014694
0.990484	0.014263
0.991253	0.013439
0.991843	0.013180
0.992230	0.012847
0.993100	0.011885
0.993887	0.010404
0.994464	0.009957
0.994919	0.009709
0.995423	0.009382
0.995676	0.008967


==> data/pr/PASCALContext_test_new_fb_LEP_ap.txt <==
0.597


==> data/pr/PASCALContext_test_new_fb_LEP_ods.txt <==
Precision	Recall
0.536356	0.654398


==> data/pr/PASCALContext_test_new_fb_LEP_ods_f.txt <==
0.590


==> data/pr/PASCALContext_test_new_fb_LEP_ois_f.txt <==
0.656


==> data/pr/PASCALContext_test_new_fb_MCG-BSDS500.txt <==
Precision	Recall
0.05263	0.9971
0.05263	0.9971
0.05263	0.9971
0.05263	0.9971
0.07485	0.9895
0.2085	0.9351
0.2707	0.8987
0.314	0.8656
0.3473	0.8343
0.3746	0.8053
0.3978	0.7778
0.418	0.753
0.4355	0.7287
0.451	0.7054
0.4644	0.6831
0.4772	0.6603
0.4885	0.6389
0.4993	0.6196
0.5085	0.5992
0.5175	0.5798
0.5262	0.5628
0.5346	0.5443
0.5422	0.5253
0.5491	0.5073
0.557	0.4917
0.564	0.4739
0.5708	0.4578
0.5776	0.4407
0.5835	0.4252
0.5887	0.4093
0.5934	0.3936
0.5983	0.3773
0.6036	0.3613
0.6086	0.3466
0.6138	0.3323
0.6194	0.32
0.6246	0.3055
0.6305	0.2919
0.6357	0.28
0.6394	0.267
0.6454	0.2551
0.6496	0.2438
0.6542	0.2324
0.6595	0.2222
0.6645	0.2103
0.6715	0.1996
0.6757	0.1887
0.6781	0.1793
0.6836	0.1699
0.6894	0.1609
0.6938	0.1512
0.699	0.1429
0.7051	0.1334
0.7089	0.125
0.7143	0.1174
0.7214	0.1101
0.7252	0.1043
0.7267	0.09754
0.7302	0.09227
0.7325	0.08588
0.7419	0.08189
0.7442	0.07529
0.751	0.07048
0.7486	0.0647
0.7549	0.06049
0.7573	0.05579
0.7627	0.05117
0.7685	0.04714
0.7712	0.04323
0.7698	0.03947
0.7794	0.036
0.7909	0.03238
0.7921	0.02857
0.8005	0.02555
0.7955	0.02276
0.8045	0.02064
0.81	0.01829
0.8215	0.01624
0.8187	0.01369
0.8192	0.01199
0.8317	0.01073
0.8366	0.009619
0.8569	0.00867
0.8691	0.007561
0.8581	0.006576
0.8716	0.005224
0.8972	0.004477
0.9145	0.003871
0.9061	0.003225
0.8922	0.00262
0.9133	0.002076
0.9431	0.001492
0.9205	0.001022
0.993	0.000731
0.9969	0.0004425
0.9981	0.0002432
0.997	0.0001549
1	0
1	0
1	0
1	0


==> data/pr/PASCALContext_test_new_fb_MCG-BSDS500_ods.txt <==
Precision	Recall
0.477178	0.660252


==> data/pr/PASCALContext_test_new_fb_SE-BSDS500.txt <==
Precision	Recall
0.1161	0.9893
0.1464	0.9785
0.1806	0.9638
0.1994	0.9539
0.2252	0.9394
0.2407	0.9293
0.2624	0.9141
0.2763	0.903
0.2948	0.8869
0.3062	0.8756
0.3226	0.8584
0.338	0.8404
0.3482	0.8276
0.3623	0.8086
0.3712	0.7958
0.3842	0.7761
0.3924	0.7628
0.4045	0.7425
0.4125	0.7283
0.4236	0.7077
0.4306	0.694
0.4409	0.6732
0.4507	0.6525
0.4573	0.6383
0.4666	0.6183
0.4725	0.6052
0.481	0.5855
0.4864	0.5726
0.4943	0.5536
0.4997	0.5408
0.5072	0.5225
0.5144	0.5047
0.519	0.493
0.5258	0.4758
0.5303	0.4642
0.5368	0.4478
0.5409	0.4372
0.547	0.4214
0.5509	0.4112
0.5568	0.3962
0.5607	0.3859
0.5662	0.3714
0.5717	0.3574
0.5751	0.3483
0.5805	0.335
0.584	0.3263
0.5892	0.3135
0.5928	0.3049
0.5979	0.2927
0.6011	0.2848
0.6061	0.2731
0.6111	0.2617
0.6144	0.2541
0.6194	0.2433
0.6226	0.2364
0.6273	0.226
0.6304	0.2194
0.6352	0.2095
0.6384	0.2028
0.6431	0.1934
0.6461	0.1873
0.6508	0.1783
0.6554	0.1694
0.6587	0.1635
0.6633	0.1551
0.6662	0.1497
0.6708	0.1417
0.6738	0.1365
0.6786	0.1289
0.6818	0.1238
0.6866	0.1166
0.6911	0.1096
0.6942	0.1051
0.6989	0.0985
0.702	0.09426
0.7067	0.08762
0.7094	0.08355
0.7135	0.07751
0.7163	0.07365
0.7208	0.06797
0.7241	0.06416
0.729	0.05886
0.7338	0.05369
0.7375	0.05045
0.7428	0.0457
0.7455	0.04268
0.7502	0.03825
0.7541	0.03537
0.7595	0.03141
0.7631	0.02893
0.7685	0.02533
0.7732	0.02194
0.7769	0.01978
0.7831	0.01684
0.788	0.0151
0.794	0.01261
0.7971	0.01108
0.803	0.00895
0.8072	0.007613
0.8121	0.005926
0.8148	0.004949


==> data/pr/PASCALContext_test_new_fb_SE-BSDS500_ods.txt <==
Precision	Recall
0.450738	0.652511


==> data/pr/PASCALContext_test_new_fop_COB.txt <==
Precision	Recall
0.0008293	0.8132
0.0008293	0.8132
0.0008293	0.8132
0.0008293	0.8132
0.002749	0.815
0.01531	0.8159
0.02917	0.8102
0.04399	0.8016
0.05624	0.7939
0.06677	0.7877
0.07765	0.7816
0.08826	0.7758
0.09858	0.7698
0.1081	0.7639
0.1175	0.7586
0.127	0.7515
0.1366	0.7459
0.1461	0.7404
0.1555	0.7343
0.1641	0.7283
0.1732	0.721
0.1831	0.7149
0.1927	0.7085
0.2019	0.7011
0.2111	0.6935
0.2209	0.6865
0.2311	0.6792
0.2412	0.6706
0.2523	0.6616
0.2644	0.6534
0.2762	0.6441
0.289	0.6337
0.301	0.6234
0.3139	0.6128
0.3275	0.6017
0.3428	0.5899
0.3582	0.5781
0.3751	0.5657
0.3924	0.5532
0.4105	0.5391
0.4283	0.5243
0.4484	0.507
0.4671	0.4905
0.4883	0.4735
0.5097	0.4568
0.5333	0.4385
0.5574	0.4181
0.5828	0.3988
0.6073	0.3768
0.6323	0.3552
0.659	0.3297
0.687	0.3061
0.7242	0.2812
0.7571	0.2522
0.7905	0.2264
0.8267	0.1988
0.8593	0.1734
0.8905	0.1473
0.9173	0.1248
0.9399	0.1023
0.9596	0.08265
0.9793	0.0682
0.9893	0.05661
0.995	0.04933
0.9978	0.04423
0.9994	0.04182
0.9998	0.04029
1	0.03991
1	0.03973
1	0.03973
1	0.03973
1	0.03973
1	0.03973
1	0.03973
1	0.03973
1	0.03973
1	0.03973
1	0.03973
1	0.03973
1	0.03973
1	0.03973
1	0.03973
1	0.03973
1	0.03973
1	0.03973
1	0.03973
1	0.03973
1	0.03973
1	0.03973
1	0.03973
1	0.03973
1	0.03973
1	0.03973
1	0.03973
1	0.03973
1	0.03973
1	0.03973
1	0.03973
1	0.03973
1	0.03973
1	0.03973


==> data/pr/PASCALContext_test_new_fop_COB_ap.txt <==
0.423


==> data/pr/PASCALContext_test_new_fop_COB_ods.txt <==
Precision	Recall
0.509679	0.456767


==> data/pr/PASCALContext_test_new_fop_COB_ods_f.txt <==
0.482

==> data/pr/PASCALContext_test_new_fop_COB_ois_f.txt <==
0.554


==> data/pr/PASCALContext_test_new_fop_COB_trainval.txt <==
Precision	Recall
0.0009109	0.8143
0.0009109	0.8143
0.0009109	0.8143
0.0009109	0.8143
0.002824	0.8164
0.01608	0.8195
0.02924	0.816
0.04401	0.8106
0.05775	0.8036
0.07184	0.7978
0.08394	0.7918
0.09497	0.7863
0.1051	0.781
0.1152	0.7758
0.1256	0.7705
0.135	0.7647
0.1443	0.7592
0.1537	0.7531
0.1639	0.7474
0.1724	0.7398
0.1814	0.7342
0.1909	0.7285
0.2002	0.7221
0.2095	0.7153
0.2186	0.709
0.2284	0.7024
0.238	0.6951
0.2484	0.6881
0.2585	0.6803
0.2692	0.674
0.2797	0.666
0.2913	0.6575
0.3034	0.6473
0.3148	0.6386
0.3276	0.6281
0.3419	0.6165
0.3558	0.6057
0.3703	0.5941
0.3845	0.5826
0.3993	0.569
0.4147	0.555
0.4303	0.5394
0.4477	0.524
0.4657	0.5101
0.4855	0.494
0.5047	0.4774
0.5251	0.4591
0.5487	0.4413
0.5714	0.4209
0.5982	0.3984
0.6243	0.3755
0.6507	0.3523
0.6818	0.3279
0.7142	0.305
0.7506	0.279
0.7816	0.2503
0.8133	0.2221
0.8469	0.1912
0.8841	0.1637
0.9165	0.1366
0.942	0.1083
0.9647	0.08574
0.9799	0.06911
0.9902	0.05506
0.9955	0.04718
0.9984	0.04389
0.9996	0.0411
0.9998	0.04002
1	0.03973
1	0.03973
1	0.03973
1	0.03973
1	0.03973
1	0.03973
1	0.03973
1	0.03973
1	0.03973
1	0.03973
1	0.03973
1	0.03973
1	0.03973
1	0.03973
1	0.03973
1	0.03973
1	0.03973
1	0.03973
1	0.03973
1	0.03973
1	0.03973
1	0.03973
1	0.03973
1	0.03973
1	0.03973
1	0.03973
1	0.03973
1	0.03973
1	0.03973
1	0.03973
1	0.03973
1	0.03973
1	0.03973


==> data/pr/PASCALContext_test_new_fop_COB_trainval_ods.txt <==
Precision	Recall
0.504717	0.477392


==> data/pr/PASCALContext_test_new_fop_LEP-BSDS500.txt <==
Precision	Recall
2.912e-05	0.9479
2.911e-05	0.9479
0.0002557	0.8871
0.0007445	0.8624
0.001589	0.8456
0.002786	0.832
0.004346	0.8214
0.006164	0.8129
0.00812	0.8036
0.01034	0.7955
0.01275	0.7884
0.01524	0.7817
0.01784	0.7753
0.02054	0.7696
0.02322	0.7643
0.02597	0.7583
0.02883	0.7531
0.03182	0.7473
0.0346	0.7424
0.03729	0.7374
0.04047	0.7323
0.04326	0.7282
0.04618	0.7238
0.04924	0.719
0.05233	0.7152
0.05517	0.7112
0.05824	0.707
0.06117	0.7028
0.06465	0.6992
0.06789	0.6951
0.07054	0.6917
0.07347	0.6881
0.07644	0.6849
0.07929	0.6807
0.08242	0.6775
0.08535	0.6741
0.08839	0.6708
0.09129	0.6674
0.09447	0.6636
0.09742	0.6605
0.1003	0.658
0.103	0.6551
0.1058	0.652
0.1087	0.6488
0.1116	0.6455
0.1145	0.6426
0.1172	0.6401
0.1199	0.637
0.1228	0.6347
0.1253	0.6322
0.128	0.6295
0.1305	0.6268
0.1334	0.6242
0.1362	0.6216
0.139	0.6188
0.142	0.6156
0.1446	0.6124
0.1471	0.6104
0.15	0.608
0.1528	0.6051
0.1553	0.6026
0.1579	0.5998
0.1606	0.5973
0.1629	0.5947
0.1657	0.592
0.1687	0.5893
0.1715	0.5872
0.174	0.5838
0.1765	0.5811
0.1789	0.5786
0.1816	0.5764
0.1849	0.5737
0.1871	0.5714
0.1901	0.5684
0.1925	0.5658
0.1952	0.5629
0.1978	0.5606
0.1999	0.5579
0.2023	0.5552
0.2046	0.5523
0.2072	0.5496
0.2096	0.5472
0.2121	0.5448
0.2146	0.5423
0.2167	0.5394
0.2193	0.537
0.2219	0.5352
0.2241	0.5326
0.2268	0.5308
0.2299	0.5281
0.2325	0.5258
0.2346	0.5241
0.2371	0.5213
0.2403	0.5195
0.2425	0.5173
0.2447	0.5148
0.2474	0.5127
0.2501	0.5111
0.253	0.5091
0.2558	0.5072
0.2589	0.5051
0.2614	0.5025
0.2637	0.5004
0.2656	0.498
0.2679	0.496
0.271	0.4942
0.2732	0.492
0.2757	0.4904
0.2782	0.4887
0.2808	0.4864
0.283	0.4847
0.2852	0.4823
0.2878	0.4804
0.2899	0.478
0.2925	0.4757
0.2959	0.4739
0.2986	0.4722
0.3005	0.4702
0.3033	0.468
0.3056	0.4663
0.3085	0.4641
0.3109	0.4621
0.3127	0.4597
0.3147	0.4577
0.3171	0.4555
0.3201	0.4539
0.3222	0.4517
0.3247	0.4499
0.3268	0.4481
0.3299	0.4465
0.332	0.4447
0.3347	0.443
0.3379	0.4414
0.3404	0.4394
0.3425	0.4378
0.3444	0.4362
0.3465	0.4344
0.3489	0.4329
0.3515	0.4311
0.3535	0.4297
0.3558	0.4281
0.3574	0.4261
0.3599	0.4238
0.3615	0.4225
0.3636	0.4211
0.365	0.4194
0.3674	0.4177
0.3688	0.4155
0.3715	0.4142
0.3733	0.413
0.3859	0.4046
0.3976	0.3969
0.4093	0.3887
0.4186	0.3805
0.428	0.3724
0.4392	0.3635
0.4494	0.3559
0.4588	0.3488
0.4688	0.3419
0.4794	0.335
0.4886	0.327
0.4978	0.3198
0.5079	0.312
0.5159	0.3067
0.5239	0.3002
0.5334	0.2938
0.5446	0.2888
0.5531	0.2832
0.5628	0.2778
0.5715	0.2718
0.581	0.2665
0.5918	0.2614
0.6006	0.2544
0.6082	0.2486
0.6152	0.2424
0.6234	0.237
0.6301	0.2317
0.6401	0.2261
0.6488	0.2201
0.6578	0.2146
0.6663	0.2102
0.6742	0.2061
0.6816	0.201
0.6887	0.1974
0.6949	0.1924
0.7013	0.1889
0.7079	0.1854
0.714	0.1823
0.7189	0.1789
0.7267	0.174
0.7327	0.1699
0.7381	0.1673
0.7462	0.1636
0.7538	0.1598
0.7613	0.1572
0.7687	0.1547
0.7742	0.1521
0.7798	0.1497
0.7856	0.1473
0.7901	0.1442
0.7965	0.1424
0.8012	0.1393
0.8087	0.1363
0.814	0.1333
0.8208	0.1299
0.8264	0.1271
0.8318	0.1242
0.8358	0.1223
0.8416	0.1193
0.8461	0.1178
0.8502	0.1158
0.8556	0.1136
0.8624	0.1119
0.8663	0.1096
0.8689	0.1077
0.8737	0.1056
0.8783	0.1037
0.8827	0.1016
0.8868	0.1006
0.8906	0.0989
0.8937	0.09766
0.8979	0.09627
0.9011	0.0948
0.9057	0.09243
0.9089	0.09043
0.9121	0.08855
0.9151	0.08758
0.9182	0.08599
0.9207	0.08504
0.9246	0.08431
0.9283	0.08277
0.9308	0.08174
0.9337	0.08065
0.937	0.07963
0.9396	0.07872
0.9417	0.07757
0.9425	0.07692
0.9446	0.07555
0.9454	0.07395
0.947	0.07296
0.9481	0.07218
0.9485	0.07179
0.9505	0.0703
0.9521	0.06961
0.9534	0.06864
0.9543	0.06796
0.9566	0.06702
0.9583	0.06642
0.9597	0.06581
0.9623	0.06523
0.9662	0.06366
0.9691	0.06224
0.9717	0.0609
0.9732	0.05997
0.975	0.05916
0.9766	0.05793
0.9791	0.05669
0.9802	0.05588
0.9817	0.05513
0.9827	0.05471
0.9846	0.05401
0.9854	0.05347
0.9875	0.05259
0.9893	0.05159
0.9903	0.05093
0.9908	0.05066
0.9912	0.05032
0.9922	0.04944
0.9929	0.04932
0.9935	0.04905
0.9939	0.04855
0.9944	0.04847
0.9948	0.04828
0.9952	0.04781
0.9952	0.04749
0.9962	0.04709
0.9972	0.04683
0.9974	0.04666
0.9975	0.04647
0.9981	0.04631
0.9983	0.04629
0.9985	0.04621
0.9987	0.04603


==> data/pr/PASCALContext_test_new_fop_LEP-BSDS500_ods.txt <==
Precision	Recall
0.409294	0.388686


==> data/pr/PASCALContext_test_new_fop_LEP.txt <==
Precision	Recall
0.000029	0.947890
0.000744	0.862407
0.001589	0.845586
0.002786	0.832030
0.004346	0.821363
0.006164	0.812918
0.008120	0.803634
0.010344	0.795468
0.012750	0.788427
0.015243	0.781716
0.017835	0.775330
0.020542	0.769606
0.023224	0.764298
0.025974	0.758299
0.028829	0.753142
0.031819	0.747298
0.034596	0.742413
0.037291	0.737351
0.040471	0.732319
0.043261	0.728207
0.046179	0.723762
0.049244	0.719047
0.052333	0.715155
0.055166	0.711195
0.058242	0.707042
0.061173	0.702775
0.064650	0.699171
0.067894	0.695078
0.070537	0.691664
0.073469	0.688097
0.076436	0.684927
0.079295	0.680736
0.082423	0.677466
0.085348	0.674137
0.088387	0.670831
0.091291	0.667385
0.094468	0.663550
0.097416	0.660543
0.100268	0.657952
0.103009	0.655124
0.105792	0.652034
0.108725	0.648786
0.111632	0.645470
0.114491	0.642561
0.117244	0.640096
0.119937	0.637045
0.122805	0.634727
0.125306	0.632208
0.127955	0.629469
0.130521	0.626769
0.133370	0.624170
0.136156	0.621587
0.139017	0.618787
0.142018	0.615623
0.144563	0.612366
0.147072	0.610411
0.149989	0.607990
0.152812	0.605141
0.155339	0.602608
0.157941	0.599766
0.160550	0.597272
0.162905	0.594746
0.165666	0.592041
0.168670	0.589260
0.171520	0.587236
0.174034	0.583758
0.176502	0.581116
0.178928	0.578620
0.181562	0.576432
0.184868	0.573738
0.187101	0.571416
0.190115	0.568413
0.192458	0.565778
0.195217	0.562869
0.197814	0.560644
0.199865	0.557882
0.202321	0.555220
0.204586	0.552327
0.207199	0.549585
0.209630	0.547174
0.212128	0.544773
0.214580	0.542318
0.216724	0.539413
0.219266	0.537044
0.221936	0.535173
0.224093	0.532629
0.226827	0.530828
0.229901	0.528135
0.232453	0.525846
0.234629	0.524104
0.237109	0.521342
0.240283	0.519519
0.242469	0.517293
0.244732	0.514836
0.247408	0.512748
0.250074	0.511087
0.252981	0.509073
0.255810	0.507244
0.258882	0.505086
0.261410	0.502487
0.263690	0.500398
0.265614	0.497963
0.267899	0.496039
0.270958	0.494165
0.273245	0.492036
0.275698	0.490387
0.278234	0.488661
0.280768	0.486368
0.282977	0.484725
0.285175	0.482339
0.287793	0.480396
0.289854	0.478036
0.292501	0.475662
0.295858	0.473899
0.298590	0.472193
0.300504	0.470192
0.303276	0.468009
0.305600	0.466287
0.308478	0.464088
0.310866	0.462131
0.312725	0.459687
0.314664	0.457727
0.317075	0.455522
0.320121	0.453926
0.322248	0.451657
0.324710	0.449942
0.326798	0.448088
0.329903	0.446518
0.332022	0.444713
0.334678	0.443022
0.337915	0.441431
0.340351	0.439428
0.342544	0.437765
0.344373	0.436154
0.346474	0.434391
0.348920	0.432878
0.351525	0.431110
0.353459	0.429650
0.355757	0.428094
0.357417	0.426066
0.359926	0.423796
0.361492	0.422487
0.363597	0.421055
0.365047	0.419353
0.367384	0.417685
0.368779	0.415538
0.371516	0.414247
0.373324	0.413034
0.385897	0.404591
0.397607	0.396868
0.409294	0.388686
0.418607	0.380475
0.427952	0.372444
0.439177	0.363455
0.449419	0.355889
0.458785	0.348757
0.468758	0.341917
0.479388	0.334993
0.488585	0.326994
0.497837	0.319799
0.507901	0.311977
0.515874	0.306718
0.523905	0.300231
0.533432	0.293789
0.544649	0.288844
0.553074	0.283245
0.562759	0.277825
0.571503	0.271762
0.581039	0.266497
0.591838	0.261383
0.600576	0.254444
0.608170	0.248581
0.615191	0.242398
0.623374	0.236973
0.630102	0.231651
0.640114	0.226064
0.648829	0.220100
0.657757	0.214597
0.666284	0.210193
0.674202	0.206076
0.681559	0.201002
0.688713	0.197361
0.694933	0.192372
0.701272	0.188895
0.707854	0.185394
0.714020	0.182306
0.718907	0.178914
0.726720	0.174033
0.732713	0.169891
0.738126	0.167319
0.746157	0.163601
0.753798	0.159849
0.761326	0.157188
0.768690	0.154713
0.774163	0.152068
0.779791	0.149678
0.785559	0.147298
0.790138	0.144218
0.796478	0.142352
0.801199	0.139266
0.808703	0.136294
0.813967	0.133251
0.820773	0.129900
0.826426	0.127063
0.831755	0.124232
0.835777	0.122289
0.841630	0.119332
0.846086	0.117756
0.850239	0.115820
0.855611	0.113637
0.862351	0.111882
0.866323	0.109561
0.868856	0.107671
0.873677	0.105576
0.878341	0.103663
0.882704	0.101569
0.886786	0.100632
0.890607	0.098903
0.893669	0.097657
0.897901	0.096272
0.901086	0.094803
0.905709	0.092430
0.908916	0.090426
0.912132	0.088554
0.915130	0.087579
0.918224	0.085995
0.920702	0.085043
0.924586	0.084306
0.928308	0.082770
0.930846	0.081741
0.933741	0.080646
0.936994	0.079630
0.939556	0.078719
0.941699	0.077572
0.942505	0.076921
0.944565	0.075548
0.945398	0.073947
0.946997	0.072961
0.948127	0.072177
0.948516	0.071786
0.950537	0.070303
0.952057	0.069609
0.953433	0.068637
0.954275	0.067961
0.956648	0.067023
0.958297	0.066416
0.959710	0.065814
0.962292	0.065225
0.966158	0.063659
0.969095	0.062237
0.971703	0.060902
0.973213	0.059972
0.975019	0.059164
0.976586	0.057933
0.979086	0.056686
0.980164	0.055880
0.981659	0.055126
0.982654	0.054707
0.984554	0.054007
0.985426	0.053471
0.987509	0.052589
0.989277	0.051588
0.990328	0.050933
0.990814	0.050658
0.991160	0.050315
0.992169	0.049442
0.992927	0.049317
0.993462	0.049046
0.993878	0.048547
0.994415	0.048474
0.994816	0.048283
0.995190	0.047812
0.996208	0.047093
0.997181	0.046830
0.997447	0.046657
0.997495	0.046475
0.998065	0.046310


==> data/pr/PASCALContext_test_new_fop_LEP_ap.txt <==
0.304


==> data/pr/PASCALContext_test_new_fop_LEP_ods.txt <==
Precision	Recall
0.409294	0.388686


==> data/pr/PASCALContext_test_new_fop_LEP_ods_f.txt <==
0.399


==> data/pr/PASCALContext_test_new_fop_LEP_ois_f.txt <==
0.461


==> data/pr/PASCALContext_test_new_fop_MCG-BSDS500.txt <==
Precision	Recall
7.932e-05	0.8624
7.932e-05	0.8624
7.932e-05	0.8624
7.932e-05	0.8624
0.0003582	0.8516
0.01267	0.7778
0.02851	0.7356
0.04741	0.6972
0.06755	0.6628
0.08884	0.6325
0.1089	0.6048
0.1312	0.5788
0.1495	0.5555
0.1692	0.5328
0.1896	0.5103
0.2078	0.4899
0.2269	0.4714
0.2439	0.4532
0.2606	0.4355
0.2781	0.419
0.2938	0.4039
0.3111	0.39
0.329	0.3753
0.345	0.3625
0.3596	0.3511
0.3752	0.338
0.3917	0.3257
0.4085	0.3138
0.4237	0.3031
0.4407	0.2935
0.4549	0.2833
0.4697	0.2735
0.4846	0.2646
0.5	0.2567
0.5155	0.2473
0.5302	0.2391
0.5473	0.2306
0.564	0.2223
0.5793	0.2165
0.5933	0.21
0.6072	0.2041
0.6207	0.1985
0.6377	0.1924
0.6524	0.1869
0.6678	0.1797
0.6828	0.1727
0.6965	0.1665
0.7098	0.1621
0.7267	0.1572
0.7404	0.1506
0.7568	0.1459
0.7716	0.1409
0.7869	0.1356
0.8018	0.13
0.8137	0.1253
0.8282	0.121
0.8372	0.1176
0.8461	0.1131
0.8558	0.1087
0.8642	0.1043
0.8734	0.1019
0.8818	0.0979
0.8915	0.09451
0.8985	0.09161
0.9067	0.08885
0.9154	0.08577
0.922	0.08211
0.9293	0.07967
0.9362	0.07763
0.942	0.07477
0.9488	0.07119
0.955	0.06786
0.9596	0.0651
0.965	0.06311
0.9676	0.06056
0.9712	0.05917
0.9753	0.05738
0.9789	0.05561
0.982	0.05378
0.9852	0.05215
0.9875	0.05122
0.9891	0.05017
0.9911	0.04942
0.9931	0.04849
0.9936	0.04703
0.9952	0.0461
0.9965	0.04551
0.9971	0.04457
0.9976	0.04406
0.998	0.04326
0.999	0.04263
0.9996	0.04201
0.9997	0.0416
1	0.04079
1	0.04034
1	0.04016
1	0.03992
1	0.03973
1	0.03973
1	0.03973
1	0.03973


==> data/pr/PASCALContext_test_new_fop_MCG-BSDS500_ods.txt <==
Precision	Recall
0.391731	0.325703


==> data/pr/PASCALContext_val_fb_COB.txt <==
Precision	Recall
0.1124	0.9759
0.1124	0.9759
0.1124	0.9759
0.1124	0.9759
0.1564	0.9737
0.2814	0.9578
0.3474	0.947
0.3976	0.9373
0.4312	0.9294
0.4553	0.9233
0.4744	0.918
0.4905	0.9132
0.5046	0.9086
0.5171	0.9046
0.5286	0.9007
0.5394	0.8969
0.5495	0.8929
0.5589	0.8888
0.568	0.8847
0.5765	0.8808
0.5851	0.8764
0.5934	0.8721
0.6017	0.8677
0.6097	0.863
0.6175	0.8582
0.6253	0.8529
0.6328	0.8476
0.6403	0.842
0.6477	0.8359
0.6552	0.8296
0.6625	0.8231
0.6698	0.8157
0.6773	0.8085
0.685	0.8004
0.6923	0.7913
0.6994	0.7822
0.707	0.7722
0.7146	0.7617
0.722	0.75
0.73	0.7372
0.7379	0.7234
0.7456	0.7081
0.7534	0.6922
0.7621	0.6741
0.7705	0.6554
0.7783	0.6338
0.7875	0.6098
0.7963	0.5846
0.8054	0.5558
0.8139	0.5248
0.8225	0.4903
0.8316	0.452
0.8414	0.4099
0.8501	0.3643
0.8586	0.3139
0.8671	0.2606
0.875	0.21
0.882	0.1639
0.8895	0.1244
0.8964	0.08655
0.9029	0.05583
0.9156	0.03474
0.9284	0.01973
0.92	0.0101
0.9119	0.004447
0.9568	0.001508
0.9864	0.0005037
0.9976	9.484e-05
1	0
1	0
1	0
1	0
1	0
1	0
1	0
1	0
1	0
1	0
1	0
1	0
1	0
1	0
1	0
1	0
1	0
1	0
1	0
1	0
1	0
1	0
1	0
1	0
1	0
1	0
1	0
1	0
1	0
1	0
1	0
1	0
1	0


==> data/pr/PASCALContext_val_fb_COB_ap.txt <==
0.760


==> data/pr/PASCALContext_val_fb_COB_ods.txt <==
Precision	Recall
0.692310	0.791329


==> data/pr/PASCALContext_val_fb_COB_ods_f.txt <==
0.739

==> data/pr/PASCALContext_val_fb_COB_ois_f.txt <==
0.767


==> data/pr/PASCALContext_val_fb_HED.txt <==
Precision	Recall
0.2492	0.9439
0.3357	0.9244
0.3607	0.9169
0.3681	0.914
0.3755	0.9107
0.3795	0.9088
0.3844	0.9062
0.3874	0.9046
0.3913	0.9025
0.3939	0.901
0.3975	0.899
0.4009	0.8971
0.4032	0.8957
0.4064	0.8938
0.4088	0.8925
0.4121	0.8905
0.4144	0.889
0.4175	0.8869
0.4196	0.8853
0.4223	0.8834
0.4241	0.8822
0.4267	0.8805
0.4293	0.8788
0.4311	0.8776
0.4337	0.8759
0.4355	0.8746
0.4382	0.8729
0.4401	0.8716
0.4428	0.8698
0.4447	0.8685
0.4475	0.8666
0.4504	0.8646
0.4525	0.8632
0.4554	0.8611
0.4575	0.8595
0.4606	0.8572
0.4627	0.8555
0.4658	0.8531
0.4679	0.8513
0.4711	0.849
0.4734	0.8475
0.4768	0.8451
0.4803	0.8428
0.4827	0.8411
0.4865	0.8386
0.489	0.8368
0.493	0.8341
0.4958	0.8322
0.5	0.8293
0.5029	0.8272
0.5074	0.8241
0.512	0.8208
0.5152	0.8185
0.5202	0.815
0.5235	0.8124
0.5287	0.8086
0.5323	0.8059
0.5378	0.8018
0.5416	0.7988
0.5475	0.7944
0.5515	0.7913
0.5578	0.7865
0.5644	0.7814
0.5689	0.7777
0.576	0.772
0.5809	0.7678
0.5886	0.7613
0.594	0.7567
0.6024	0.7492
0.6083	0.7439
0.6175	0.7352
0.6272	0.7258
0.634	0.7189
0.6445	0.7078
0.6518	0.6997
0.6633	0.6866
0.6713	0.677
0.6837	0.6613
0.6923	0.6498
0.7056	0.6308
0.7148	0.6168
0.7289	0.594
0.7434	0.5683
0.7532	0.5496
0.7679	0.5188
0.7778	0.4964
0.7926	0.4602
0.8022	0.4342
0.8165	0.3924
0.8259	0.3628
0.8397	0.3166
0.8528	0.2685
0.8613	0.2358
0.8734	0.1869
0.8812	0.1549
0.8925	0.1095
0.8993	0.08187
0.9076	0.04618
0.9103	0.02727
0.9121	0.0077
0.902	0.001194


==> data/pr/PASCALContext_val_fb_HED_ap.txt <==
0.689


==> data/pr/PASCALContext_val_fb_HED_ods.txt <==
Precision	Recall
0.651806	0.699738


==> data/pr/PASCALContext_val_fb_HED_ods_f.txt <==
0.675

==> data/pr/PASCALContext_val_fb_HED_ois_f.txt <==
0.693


==> data/pr/PASCALContext_val_fb_MDSBD.txt <==
Precision	Recall
0.2131	0.9529
0.2431	0.9483
0.2616	0.9447
0.2874	0.9388
0.3029	0.9345
0.3239	0.9276
0.3367	0.9228
0.3544	0.9154
0.3654	0.9104
0.381	0.9029
0.3961	0.895
0.406	0.8895
0.4207	0.8808
0.4304	0.8745
0.4448	0.8645
0.4545	0.8575
0.469	0.8461
0.4787	0.838
0.4934	0.8253
0.5033	0.8164
0.5182	0.8023
0.5333	0.7873
0.5436	0.7768
0.5592	0.7602
0.5698	0.7486
0.5858	0.7302
0.5967	0.7172
0.6131	0.6967
0.6242	0.6824
0.641	0.66
0.6578	0.6364
0.6691	0.62
0.686	0.5943
0.6974	0.5765
0.714	0.5488
0.7249	0.5298
0.7413	0.5003
0.7519	0.48
0.7674	0.4487
0.7776	0.4274
0.7924	0.395
0.8063	0.3623
0.8153	0.3405
0.8282	0.3078
0.8363	0.2862
0.8478	0.2542
0.8551	0.2336
0.8655	0.2038
0.8721	0.1847
0.8815	0.1578
0.8898	0.133
0.8951	0.1177
0.9026	0.09691
0.9073	0.08449
0.9139	0.06793
0.9181	0.05828
0.9232	0.04565
0.9265	0.03838
0.9308	0.02925
0.9333	0.02419
0.9362	0.01791
0.9389	0.01305
0.9398	0.01043
0.9424	0.00733
0.9435	0.005735
0.9447	0.00391
0.9454	0.002989
0.9463	0.001994
0.946	0.001509


==> data/pr/PASCALContext_val_fb_MDSBD_ods.txt <==
Precision	Recall
0.613135	0.696704


==> data/pr/PASCALContext_val_fb_MDSBD_ods_f.txt <==
0.652

==> data/pr/PASCALContext_val_new_fb_COB_train-HED.txt <==
Precision	Recall
0.1588	0.9637
0.1588	0.9637
0.1588	0.9637
0.1588	0.9637
0.1652	0.9634
0.2598	0.9462
0.3291	0.9268
0.3813	0.9081
0.4184	0.8926
0.4481	0.8793
0.473	0.8673
0.4934	0.8566
0.511	0.8464
0.5267	0.838
0.5411	0.8297
0.5546	0.8214
0.5678	0.814
0.5807	0.8067
0.5927	0.7986
0.6047	0.7909
0.6162	0.7828
0.6271	0.7749
0.6379	0.7661
0.6488	0.7573
0.6591	0.749
0.6691	0.7401
0.679	0.7314
0.6889	0.7217
0.6993	0.711
0.7088	0.7008
0.7183	0.6893
0.7272	0.6785
0.7364	0.667
0.7456	0.6545
0.7545	0.6409
0.7632	0.6269
0.7709	0.6135
0.7787	0.599
0.7878	0.5841
0.7973	0.5672
0.8058	0.5514
0.8146	0.5326
0.8217	0.5145
0.8288	0.4937
0.8365	0.4719
0.8434	0.4485
0.8506	0.4257
0.8583	0.4002
0.8661	0.3719
0.8742	0.341
0.8811	0.3112
0.8886	0.2781
0.8956	0.2429
0.9016	0.2094
0.9074	0.1773
0.9125	0.1452
0.9181	0.1123
0.9232	0.08179
0.9275	0.05985
0.9367	0.04138
0.9418	0.02569
0.9434	0.01357
0.9515	0.006972
0.9699	0.002746
0.9968	0.00074
0.998	7.369e-05
0.996	7.354e-05
0.994	7.34e-05
1	0
1	0
1	0
1	0
1	0
1	0
1	0
1	0
1	0
1	0
1	0
1	0
1	0
1	0
1	0
1	0
1	0
1	0
1	0
1	0
1	0
1	0
1	0
1	0
1	0
1	0
1	0
1	0
1	0
1	0
1	0
1	0
1	0


==> data/pr/PASCALContext_val_new_fb_COB_train-HED_ods.txt <==
Precision	Recall
0.699345	0.710989


==> data/pr/PASCALContext_val_new_fb_COB_train-glob-noorient.txt <==
Precision	Recall
0.1934	0.9635
0.1934	0.9635
0.1934	0.9635
0.1934	0.9635
0.1989	0.9631
0.2666	0.9554
0.2978	0.9508
0.3211	0.9471
0.3411	0.9439
0.3593	0.9403
0.3767	0.9371
0.3933	0.9337
0.4091	0.9303
0.424	0.9267
0.4373	0.9234
0.4499	0.9202
0.4615	0.9168
0.4721	0.9139
0.4817	0.9114
0.4901	0.9088
0.4978	0.9065
0.5046	0.9042
0.5106	0.902
0.5161	0.8999
0.5216	0.8978
0.5266	0.8959
0.5313	0.894
0.536	0.892
0.5405	0.8901
0.5449	0.8883
0.5489	0.8863
0.5529	0.8845
0.5569	0.8826
0.5609	0.8808
0.5647	0.8788
0.5686	0.8766
0.5723	0.8747
0.5761	0.8726
0.5797	0.8705
0.5834	0.8684
0.587	0.8663
0.5908	0.8641
0.5944	0.8619
0.598	0.8595
0.6017	0.8573
0.6052	0.8546
0.6087	0.8521
0.6125	0.8494
0.616	0.8466
0.6196	0.8439
0.6232	0.8412
0.6268	0.8381
0.6303	0.8347
0.6342	0.8313
0.6378	0.8278
0.6418	0.8244
0.6454	0.8205
0.6494	0.8163
0.6535	0.8119
0.6575	0.8078
0.6618	0.8024
0.666	0.7976
0.6702	0.7921
0.6747	0.7866
0.6788	0.7801
0.6837	0.7731
0.6881	0.7657
0.692	0.7577
0.6966	0.7492
0.7016	0.7401
0.7067	0.7306
0.7113	0.7202
0.7166	0.7089
0.7216	0.6969
0.7267	0.6838
0.7321	0.671
0.7379	0.6564
0.7435	0.6393
0.7494	0.6207
0.7551	0.6013
0.7612	0.5794
0.7678	0.5556
0.774	0.5281
0.7807	0.4979
0.7864	0.4669
0.7922	0.4304
0.7999	0.3914
0.8076	0.3488
0.8155	0.3063
0.8228	0.263
0.8276	0.2135
0.8408	0.1686
0.8524	0.1268
0.8621	0.08692
0.8725	0.05338
0.8697	0.0261
0.8646	0.01021
0.8941	0.00202
0.9945	0.0001606
1	0
1	0


==> data/pr/PASCALContext_val_new_fb_COB_train-glob-noorient_ods.txt <==
Precision	Recall
0.674682	0.786628


==> data/pr/PASCALContext_val_new_fb_COB_train-glob-orient.txt <==
Precision	Recall
0.1934	0.9635
0.1934	0.9635
0.1934	0.9635
0.1934	0.9635
0.1974	0.9633
0.2716	0.9559
0.3165	0.9494
0.3524	0.9436
0.3821	0.9377
0.4061	0.9324
0.4248	0.9282
0.4399	0.9244
0.4522	0.9211
0.4628	0.9182
0.4717	0.9156
0.48	0.9132
0.4874	0.9109
0.4943	0.9089
0.5006	0.9068
0.5065	0.905
0.5121	0.903
0.5175	0.901
0.5229	0.8993
0.528	0.8977
0.5328	0.896
0.5375	0.8942
0.5419	0.8925
0.5463	0.8906
0.5506	0.8888
0.5547	0.8869
0.5587	0.8852
0.5629	0.8832
0.5669	0.8812
0.5707	0.8793
0.5747	0.8776
0.5784	0.8755
0.5824	0.8737
0.5862	0.8719
0.5899	0.8699
0.5937	0.868
0.5974	0.8658
0.6012	0.8636
0.605	0.8615
0.6088	0.8592
0.6126	0.8567
0.6164	0.8543
0.6202	0.8517
0.6241	0.8488
0.6278	0.8458
0.6317	0.8429
0.6353	0.8398
0.6389	0.8365
0.6427	0.8332
0.6467	0.8293
0.6506	0.8254
0.6547	0.8218
0.6588	0.8179
0.6629	0.8135
0.6671	0.809
0.6711	0.8041
0.6754	0.7988
0.6799	0.7935
0.6841	0.7875
0.6882	0.7812
0.6927	0.7743
0.697	0.7674
0.7015	0.7598
0.7062	0.7511
0.7107	0.7423
0.7154	0.7334
0.7196	0.7236
0.7248	0.7131
0.7297	0.7011
0.7346	0.6884
0.7396	0.6756
0.7449	0.6614
0.7498	0.6455
0.7553	0.6279
0.761	0.6105
0.7664	0.5895
0.7723	0.5683
0.778	0.5449
0.7838	0.5193
0.7902	0.4897
0.7952	0.458
0.8017	0.4215
0.8084	0.3835
0.8148	0.3441
0.8213	0.3041
0.8265	0.2631
0.8322	0.2182
0.8384	0.173
0.8494	0.1318
0.8623	0.09338
0.8657	0.05998
0.8766	0.03184
0.8676	0.01257
0.8502	0.002991
0.9973	0.0002181
1	0
1	0


==> data/pr/PASCALContext_val_new_fb_COB_train-glob-orient_ods.txt <==
Precision	Recall
0.679867	0.793468


==> data/pr/PASCALContext_val_new_fb_COB_train-noglob-noorient.txt <==
Precision	Recall
0.1934	0.9635
0.1934	0.9635
0.1934	0.9635
0.1934	0.9635
0.2058	0.9623
0.2928	0.9519
0.3361	0.9454
0.3715	0.9391
0.4036	0.9328
0.4329	0.9258
0.4594	0.9186
0.4821	0.9123
0.5001	0.9063
0.5135	0.9017
0.525	0.8971
0.5358	0.8932
0.5455	0.8891
0.5548	0.8851
0.5635	0.881
0.5719	0.8771
0.58	0.8728
0.5879	0.8688
0.5955	0.8648
0.6028	0.8601
0.6099	0.8555
0.617	0.8507
0.6241	0.8458
0.6311	0.8406
0.6378	0.8354
0.6448	0.8298
0.6511	0.8241
0.6579	0.8179
0.6644	0.8115
0.6711	0.8042
0.6779	0.7965
0.685	0.789
0.6919	0.78
0.6993	0.7715
0.7067	0.761
0.7139	0.7507
0.7214	0.7399
0.7289	0.7286
0.7369	0.7161
0.7453	0.7021
0.7536	0.6877
0.7616	0.671
0.7705	0.6528
0.7786	0.6313
0.7883	0.6075
0.7976	0.5828
0.8066	0.5552
0.8159	0.5247
0.825	0.4883
0.8345	0.4501
0.8458	0.4059
0.8548	0.3561
0.8637	0.3072
0.8717	0.2506
0.8791	0.1946
0.8881	0.1455
0.8984	0.1021
0.9083	0.06514
0.9125	0.03827
0.9239	0.0205
0.9169	0.009265
0.913	0.004052
0.9206	0.001304
0.9985	0.0003001
1	7.369e-05
1	0
1	0
1	0
1	0
1	0
1	0
1	0
1	0
1	0
1	0
1	0
1	0
1	0
1	0
1	0
1	0
1	0
1	0
1	0
1	0
1	0
1	0
1	0
1	0
1	0
1	0
1	0
1	0
1	0
1	0
1	0
1	0


==> data/pr/PASCALContext_val_new_fb_COB_train-noglob-noorient_ods.txt <==
Precision	Recall
0.699342	0.771478


==> data/pr/PASCALContext_val_new_fb_COB_train-noglob-orient.txt <==
Precision	Recall
0.1934	0.9635
0.1934	0.9635
0.1934	0.9635
0.1934	0.9635
0.2024	0.9631
0.3017	0.9518
0.3656	0.9413
0.4151	0.931
0.4466	0.9234
0.4684	0.9174
0.486	0.9121
0.5007	0.9077
0.5132	0.9031
0.5247	0.8991
0.5352	0.8952
0.545	0.8916
0.5542	0.8883
0.563	0.8845
0.5714	0.8806
0.5796	0.8768
0.5874	0.8727
0.5952	0.8686
0.6025	0.8645
0.6097	0.8601
0.6172	0.8554
0.6243	0.8507
0.6316	0.8454
0.6386	0.8401
0.6455	0.8342
0.6524	0.8282
0.6592	0.822
0.6661	0.8156
0.673	0.8087
0.6799	0.8014
0.687	0.7941
0.6941	0.7859
0.7013	0.7766
0.7087	0.7675
0.716	0.7568
0.7233	0.7465
0.7304	0.7346
0.7384	0.722
0.7458	0.7081
0.7535	0.6926
0.7615	0.6763
0.7703	0.658
0.7785	0.6381
0.7871	0.6165
0.7954	0.5926
0.804	0.5671
0.814	0.5375
0.8229	0.5031
0.832	0.4674
0.841	0.4236
0.8492	0.3786
0.8579	0.33
0.8669	0.2767
0.8756	0.2215
0.8846	0.1753
0.8892	0.1331
0.8954	0.09291
0.9043	0.058
0.9045	0.0344
0.9234	0.01836
0.9203	0.007907
0.9595	0.003352
0.9305	0.0008348
0.998	0.0001471
1	0
1	0
1	0
1	0
1	0
1	0
1	0
1	0
1	0
1	0
1	0
1	0
1	0
1	0
1	0
1	0
1	0
1	0
1	0
1	0
1	0
1	0
1	0
1	0
1	0
1	0
1	0
1	0
1	0
1	0
1	0
1	0
1	0


==> data/pr/PASCALContext_val_new_fb_COB_train-noglob-orient_ods.txt <==
Precision	Recall
0.694062	0.785945


==> data/pr/PASCALContext_val_new_fb_HED.txt <==
Precision	Recall
0.344779	0.924210
0.370382	0.917280
0.378016	0.914598
0.385726	0.911550
0.389810	0.909734
0.394945	0.907404
0.398006	0.905899
0.402112	0.903907
0.404748	0.902576
0.408398	0.900707
0.411880	0.898939
0.414217	0.897683
0.417541	0.895920
0.419960	0.894696
0.423264	0.892848
0.425600	0.891488
0.428800	0.889490
0.430921	0.888058
0.433656	0.886187
0.435420	0.885020
0.438015	0.883426
0.440630	0.881885
0.442390	0.880801
0.444989	0.879189
0.446776	0.878038
0.449430	0.876398
0.451254	0.875200
0.453981	0.873500
0.455863	0.872308
0.458647	0.870542
0.461530	0.868740
0.463507	0.867442
0.466450	0.865472
0.468463	0.863985
0.471540	0.861882
0.473658	0.860328
0.476790	0.858132
0.478905	0.856426
0.482066	0.854154
0.484284	0.852765
0.487602	0.850621
0.491063	0.848475
0.493459	0.846906
0.497066	0.844631
0.499569	0.842966
0.503432	0.840508
0.506143	0.838792
0.510234	0.836152
0.513131	0.834218
0.517539	0.831413
0.522077	0.828460
0.525198	0.826370
0.529975	0.823144
0.533259	0.820806
0.538279	0.817343
0.541821	0.814874
0.547261	0.811153
0.550873	0.808473
0.556525	0.804452
0.560418	0.801665
0.566445	0.797378
0.572611	0.792720
0.576891	0.789388
0.583543	0.784305
0.588133	0.780544
0.595312	0.774763
0.600323	0.770599
0.608099	0.763911
0.613516	0.759106
0.621982	0.751432
0.630932	0.742996
0.637172	0.736798
0.646925	0.726972
0.653670	0.719795
0.664353	0.708052
0.671754	0.699476
0.683280	0.685258
0.691310	0.675036
0.703843	0.657952
0.712404	0.645274
0.725672	0.624331
0.739549	0.600771
0.748972	0.583409
0.763009	0.554592
0.772477	0.533545
0.786642	0.499001
0.795903	0.473930
0.809623	0.433024
0.818533	0.403768
0.831669	0.357340
0.844063	0.307659
0.852253	0.273290
0.863434	0.221124
0.870425	0.186075
0.880470	0.134895
0.886532	0.102712
0.892139	0.060154
0.894836	0.036861
0.894076	0.011720


==> data/pr/PASCALContext_val_new_fb_HED_ap.txt <==
0.681


==> data/pr/PASCALContext_val_new_fb_HED_ods.txt <==
Precision	Recall
0.664353	0.708052


==> data/pr/PASCALContext_val_new_fb_HED_ods_f.txt <==
0.686


==> data/pr/PASCALContext_val_new_fb_HED_ois_f.txt <==
0.702


==> data/pr/PASCALContext_val_new_fb_MCG-BSDS500.txt <==
Precision	Recall
0.05251	0.9968
0.05251	0.9968
0.05251	0.9968
0.05251	0.9968
0.07441	0.9892
0.2072	0.9361
0.2698	0.8984
0.3129	0.8635
0.3464	0.8315
0.3731	0.8011
0.3951	0.7727
0.4147	0.7457
0.4318	0.7205
0.4468	0.697
0.4603	0.674
0.4728	0.6531
0.4837	0.6327
0.4944	0.613
0.5035	0.5932
0.5122	0.5734
0.5202	0.5542
0.5279	0.5364
0.5349	0.5168
0.5432	0.4998
0.5495	0.4814
0.5567	0.4647
0.5636	0.4471
0.569	0.431
0.5749	0.4159
0.5796	0.3993
0.586	0.384
0.592	0.3694
0.5972	0.3551
0.6033	0.341
0.6078	0.3267
0.6126	0.3132
0.6165	0.2986
0.621	0.2858
0.626	0.2715
0.6304	0.2586
0.6364	0.246
0.6406	0.2352
0.6465	0.2247
0.65	0.2133
0.6552	0.2045
0.6598	0.1933
0.6646	0.1822
0.6699	0.1725
0.6752	0.1625
0.6785	0.1542
0.684	0.1467
0.688	0.1374
0.6931	0.1296
0.6954	0.1214
0.6939	0.113
0.7014	0.1056
0.7057	0.09847
0.7088	0.0915
0.7132	0.08564
0.7196	0.08019
0.7225	0.07557
0.7269	0.07014
0.7313	0.06406
0.7322	0.05917
0.7363	0.05419
0.7432	0.05038
0.7485	0.04677
0.7569	0.0433
0.7616	0.0394
0.771	0.03631
0.7775	0.03256
0.7851	0.03009
0.7802	0.02681
0.787	0.02465
0.7908	0.02222
0.7926	0.02044
0.7994	0.01822
0.7962	0.01615
0.7971	0.0139
0.8014	0.01218
0.8184	0.01056
0.832	0.009148
0.8283	0.007493
0.8213	0.006342
0.84	0.005303
0.8355	0.004178
0.838	0.003454
0.8409	0.002659
0.8681	0.001855
0.9009	0.001438
0.8829	0.001005
0.8686	0.000876
0.9173	0.0005179
0.9032	0.0003577
0.8891	0.0001677
0.9978	0.0001331
1	0
1	0
1	0
1	0
1	0


==> data/pr/PASCALContext_val_new_fb_MCG-BSDS500_ods.txt <==
Precision	Recall
0.472758	0.653105


==> data/pr/PASCALContext_val_new_fb_MCG-HED.txt <==
Precision	Recall
0.2839	0.9062
0.2839	0.9062
0.2839	0.9062
0.2839	0.9062
0.286	0.9057
0.3253	0.8987
0.3488	0.8941
0.3676	0.89
0.3841	0.8861
0.3994	0.8821
0.4136	0.8778
0.4271	0.8733
0.4399	0.8687
0.4514	0.8638
0.4625	0.8593
0.4728	0.8552
0.482	0.8511
0.4906	0.847
0.4989	0.8427
0.5068	0.8388
0.5145	0.835
0.5216	0.831
0.5288	0.8271
0.5358	0.8234
0.5423	0.8197
0.5486	0.8162
0.5546	0.8125
0.5604	0.8089
0.566	0.8055
0.5712	0.8018
0.5765	0.7982
0.5819	0.7944
0.5872	0.7902
0.5922	0.7861
0.5973	0.7824
0.6024	0.7782
0.6072	0.7741
0.6122	0.7701
0.6171	0.7657
0.6223	0.7613
0.6269	0.7568
0.6315	0.7524
0.6361	0.7481
0.6409	0.7436
0.6456	0.7389
0.6504	0.7342
0.6547	0.7296
0.6594	0.7245
0.664	0.7195
0.6686	0.7142
0.6734	0.7094
0.678	0.704
0.6828	0.6989
0.6877	0.6932
0.6926	0.6872
0.6971	0.6811
0.7012	0.675
0.7054	0.6688
0.7096	0.6619
0.7145	0.6553
0.719	0.6488
0.7235	0.6418
0.729	0.6346
0.7344	0.6264
0.7389	0.6181
0.7439	0.61
0.7484	0.6008
0.7532	0.5918
0.7582	0.5816
0.7628	0.5714
0.7675	0.5613
0.773	0.5502
0.7777	0.5373
0.7829	0.5256
0.7877	0.5138
0.7935	0.4991
0.7986	0.4844
0.804	0.4674
0.8093	0.449
0.8145	0.4309
0.8208	0.4107
0.8255	0.388
0.8309	0.3636
0.8365	0.3404
0.8411	0.3146
0.8457	0.2838
0.8527	0.2552
0.8592	0.2255
0.8645	0.1938
0.8683	0.1619
0.8721	0.1309
0.8855	0.0999
0.8921	0.07421
0.9002	0.05006
0.8961	0.03018
0.8972	0.01493
0.9319	0.00584
0.9707	0.001397
0.9947	8.224e-05
1	0
1	0


==> data/pr/PASCALContext_val_new_fb_MCG-HED_ods.txt <==
Precision	Recall
0.673426	0.709361


==> data/pr/PASCALContext_val_new_fb_ResNet50-Side.txt <==
Precision	Recall
0.04928	0.998
0.04928	0.9979
0.04928	0.998
0.04928	0.998
0.05194	0.9971
0.07999	0.9896
0.118	0.9819
0.1552	0.9739
0.1848	0.967
0.2088	0.9607
0.229	0.955
0.2471	0.9497
0.2634	0.9443
0.2786	0.9393
0.2926	0.9342
0.3058	0.9293
0.3183	0.9242
0.3304	0.919
0.342	0.9139
0.353	0.9089
0.3636	0.9043
0.374	0.8996
0.3843	0.8946
0.3941	0.8897
0.4038	0.8849
0.4134	0.88
0.4226	0.875
0.432	0.8699
0.4413	0.8649
0.4504	0.86
0.4593	0.8553
0.4686	0.8501
0.477	0.8444
0.4862	0.8392
0.4949	0.8339
0.5032	0.8286
0.5123	0.8228
0.5202	0.8172
0.5283	0.8119
0.5363	0.8065
0.5442	0.8008
0.5517	0.7952
0.5594	0.7896
0.5668	0.7835
0.5745	0.7774
0.5819	0.7714
0.5887	0.765
0.5961	0.759
0.6034	0.7526
0.6107	0.7454
0.6178	0.739
0.6248	0.7319
0.6322	0.7247
0.6389	0.7175
0.6456	0.7101
0.6524	0.7022
0.6587	0.6934
0.6659	0.6848
0.6725	0.676
0.6785	0.6656
0.6847	0.6546
0.6907	0.6438
0.6975	0.6322
0.7036	0.6202
0.7099	0.6066
0.7161	0.5928
0.7219	0.5787
0.7288	0.5646
0.7356	0.5479
0.7419	0.5296
0.7481	0.5104
0.7531	0.4889
0.7595	0.4669
0.7648	0.4427
0.7712	0.4143
0.7784	0.3886
0.785	0.3591
0.7911	0.3277
0.7991	0.2986
0.8044	0.2672
0.8115	0.2355
0.8154	0.2029
0.8198	0.1731
0.8296	0.1432
0.8313	0.1128
0.8422	0.08932
0.8492	0.0689
0.8493	0.04906
0.8599	0.03441
0.8734	0.02351
0.8742	0.01526
0.8703	0.008491
0.8679	0.005527
0.9153	0.002738
0.9559	0.001157
0.9476	0.0005033
0.9975	0.0002398
0.9952	6.057e-05
1	0
1	0
1	0


==> data/pr/PASCALContext_val_new_fb_ResNet50-Side_ods.txt <==
Precision	Recall
0.652375	0.702230


==> data/pr/PASCALContext_val_new_fb_ResNet50.txt <==
Precision	Recall
0.274267	0.956583
0.359325	0.951490
0.381290	0.949716
0.387747	0.949043
0.394255	0.948248
0.397649	0.947779
0.401877	0.947161
0.404398	0.946730
0.407779	0.946138
0.410000	0.945742
0.413124	0.945153
0.416162	0.944535
0.418279	0.944059
0.421288	0.943317
0.423505	0.942636
0.426519	0.941737
0.428623	0.940900
0.431503	0.939788
0.433424	0.938802
0.435876	0.937648
0.437423	0.937057
0.439699	0.936456
0.442005	0.935867
0.443563	0.935449
0.445815	0.934788
0.447405	0.934311
0.449698	0.933624
0.451314	0.933107
0.453652	0.932380
0.455278	0.931803
0.457676	0.930968
0.460034	0.930089
0.461719	0.929392
0.464234	0.928384
0.465959	0.927621
0.468528	0.926479
0.470269	0.925555
0.472869	0.924333
0.474661	0.923381
0.477310	0.922233
0.479115	0.921377
0.481908	0.920246
0.484784	0.919076
0.486790	0.918191
0.489855	0.916925
0.491987	0.915942
0.495218	0.914509
0.497449	0.913422
0.500910	0.911810
0.503331	0.910520
0.507005	0.908721
0.510805	0.906837
0.513418	0.905362
0.517439	0.903182
0.520263	0.901520
0.524636	0.899150
0.527605	0.897394
0.531995	0.894648
0.535059	0.892738
0.539743	0.889932
0.542974	0.888047
0.547996	0.885166
0.553267	0.882065
0.556905	0.879774
0.562542	0.876186
0.566438	0.873448
0.572445	0.869252
0.576644	0.866187
0.583080	0.861332
0.587622	0.857758
0.594605	0.851866
0.602046	0.845418
0.607194	0.840717
0.615274	0.833083
0.620904	0.827405
0.629854	0.818033
0.636101	0.811110
0.645961	0.799780
0.652861	0.791339
0.663815	0.777637
0.671410	0.767430
0.683471	0.750394
0.696202	0.730966
0.705092	0.716454
0.718903	0.691798
0.728423	0.673440
0.743046	0.642402
0.752981	0.619160
0.768082	0.580230
0.778376	0.551197
0.793968	0.503135
0.809720	0.449246
0.820028	0.410140
0.835077	0.346454
0.844708	0.301110
0.858093	0.229885
0.866098	0.181782
0.878360	0.113153
0.885882	0.072300
0.893016	0.024263
0.893020	0.024262
0.893016	0.024263
0.899305	0.013424
0.899295	0.013424
0.899284	0.013425
0.899263	0.013424
0.902146	0.005156
0.902153	0.005156
0.902146	0.005156
0.902153	0.005156


==> data/pr/PASCALContext_val_new_fb_ResNet50_ap.txt <==
0.726


==> data/pr/PASCALContext_val_new_fb_ResNet50_ods.txt <==
Precision	Recall
0.663815	0.777637


==> data/pr/PASCALContext_val_new_fb_ResNet50_ods_f.txt <==
0.716


==> data/pr/PASCALContext_val_new_fb_ResNet50_ois_f.txt <==
0.736


==> data/pr/PASCALContext_val_new_fb_VGGNet-Side.txt <==
Precision	Recall
0.04692	0.9986
0.04692	0.9986
0.04692	0.9986
0.04692	0.9986
0.04884	0.998
0.06563	0.9924
0.0917	0.9858
0.1265	0.9778
0.1551	0.9699
0.1782	0.9624
0.1985	0.9556
0.217	0.9488
0.2339	0.9421
0.2494	0.9354
0.2638	0.9289
0.2773	0.9221
0.29	0.9155
0.3021	0.9092
0.3136	0.9026
0.3245	0.8964
0.3352	0.8906
0.3453	0.8844
0.3555	0.8782
0.3654	0.872
0.3749	0.8656
0.3844	0.8596
0.3939	0.8532
0.4034	0.8465
0.4126	0.8396
0.4218	0.8324
0.4307	0.8258
0.4398	0.8189
0.449	0.8116
0.4579	0.8041
0.4671	0.797
0.4768	0.7892
0.4857	0.7815
0.4946	0.7738
0.5039	0.7664
0.5133	0.7584
0.523	0.7505
0.5331	0.7427
0.5427	0.735
0.5524	0.7269
0.5621	0.7187
0.5719	0.7109
0.5814	0.7026
0.591	0.6941
0.6008	0.6856
0.611	0.6766
0.6206	0.6666
0.6307	0.6571
0.6404	0.6477
0.6498	0.6369
0.6589	0.6264
0.6685	0.6167
0.6772	0.6068
0.686	0.5966
0.6942	0.5863
0.7033	0.5754
0.7114	0.5645
0.7192	0.5528
0.7265	0.5394
0.7334	0.5273
0.7401	0.5156
0.7483	0.5016
0.7549	0.4868
0.7611	0.4711
0.7679	0.4552
0.7745	0.4372
0.7814	0.4187
0.7881	0.3979
0.7933	0.3763
0.8002	0.3518
0.8056	0.3262
0.8114	0.3004
0.8157	0.2729
0.8212	0.244
0.8263	0.2141
0.8327	0.1867
0.839	0.1597
0.8437	0.1322
0.8539	0.1074
0.8639	0.08564
0.8723	0.06554
0.8735	0.04925
0.8789	0.03654
0.8868	0.02601
0.8938	0.01746
0.8923	0.01075
0.8796	0.006556
0.9021	0.00326
0.9364	0.001522
0.9238	0.0008438
0.9988	0.0002528
0.995	0.0001466
1	0
1	0
1	0
1	0
1	0


==> data/pr/PASCALContext_val_new_fb_VGGNet-Side_ods.txt <==
Precision	Recall
0.640361	0.647677


==> data/pr/PASCALContext_val_new_fop_COB_train-HED.txt <==
Precision	Recall
0.003817	0.8003
0.003817	0.8003
0.003817	0.8003
0.003817	0.8003
0.004449	0.8
0.01451	0.791
0.02756	0.7701
0.04193	0.7524
0.05561	0.7364
0.07108	0.723
0.08491	0.7088
0.0975	0.6966
0.1111	0.6847
0.1249	0.6743
0.138	0.664
0.1509	0.6536
0.1651	0.644
0.1792	0.6342
0.194	0.624
0.2078	0.6142
0.2234	0.6047
0.2386	0.5958
0.2549	0.5849
0.2714	0.5751
0.2867	0.5655
0.3035	0.5541
0.3204	0.5442
0.3382	0.5341
0.3553	0.5229
0.3729	0.5121
0.3904	0.4997
0.4093	0.4893
0.4293	0.4793
0.4493	0.4673
0.4691	0.4542
0.4896	0.4403
0.5082	0.4283
0.5277	0.4157
0.5513	0.4033
0.5739	0.39
0.595	0.3755
0.6178	0.3612
0.6401	0.3461
0.6604	0.3318
0.6834	0.3167
0.7025	0.3028
0.723	0.2857
0.7467	0.2695
0.7728	0.2538
0.7946	0.2362
0.8171	0.2199
0.8387	0.2022
0.8635	0.1853
0.8853	0.1686
0.9036	0.1513
0.9228	0.1337
0.9428	0.1159
0.9588	0.0983
0.9709	0.08484
0.9818	0.07283
0.9881	0.06208
0.9928	0.05272
0.9966	0.04676
0.9993	0.04269
1	0.04057
1	0.04013
1	0.04013
1	0.04013
1	0.04001
1	0.04001
1	0.04001
1	0.04001
1	0.04001
1	0.04001
1	0.04001
1	0.04001
1	0.04001
1	0.04001
1	0.04001
1	0.04001
1	0.04001
1	0.04001
1	0.04001
1	0.04001
1	0.04001
1	0.04001
1	0.04001
1	0.04001
1	0.04001
1	0.04001
1	0.04001
1	0.04001
1	0.04001
1	0.04001
1	0.04001
1	0.04001
1	0.04001
1	0.04001
1	0.04001
1	0.04001
1	0.04001


==> data/pr/PASCALContext_val_new_fop_COB_train-HED_ods.txt <==
Precision	Recall
0.551302	0.403320


==> data/pr/PASCALContext_val_new_fop_COB_train-glob-noorient.txt <==
Precision	Recall
0.005391	0.819746
0.005391	0.819746
0.005391	0.819746
0.005862	0.819790
0.013329	0.820222
0.018292	0.819566
0.022605	0.818450
0.026971	0.816467
0.031474	0.814685
0.035706	0.812457
0.040309	0.809945
0.044884	0.807427
0.049433	0.804634
0.053422	0.802482
0.057323	0.799445
0.061500	0.796520
0.065272	0.793908
0.069287	0.791999
0.073269	0.789852
0.077147	0.787194
0.080631	0.785164
0.084058	0.782827
0.088133	0.780678
0.091293	0.778644
0.094884	0.776185
0.098275	0.774042
0.101479	0.771814
0.104951	0.769726
0.108266	0.767317
0.111569	0.765223
0.114754	0.763302
0.118044	0.760397
0.121162	0.758114
0.124609	0.755438
0.128181	0.752920
0.132155	0.750635
0.135740	0.748153
0.139073	0.745432
0.142348	0.742847
0.145949	0.739735
0.149620	0.736894
0.153442	0.734223
0.157608	0.731700
0.161865	0.729095
0.166119	0.726377
0.170184	0.723150
0.174696	0.719428
0.178806	0.716371
0.183804	0.712452
0.188764	0.708768
0.194016	0.704601
0.199179	0.700675
0.205256	0.696921
0.210444	0.692637
0.216645	0.687587
0.222820	0.682679
0.228935	0.676936
0.235192	0.671596
0.241919	0.666254
0.248486	0.660079
0.255382	0.653449
0.262636	0.645970
0.269455	0.639285
0.277895	0.632144
0.286572	0.623785
0.295934	0.616172
0.305882	0.607325
0.316401	0.596780
0.327890	0.586946
0.339091	0.578088
0.350979	0.567456
0.364244	0.554524
0.377935	0.541301
0.391170	0.527933
0.405378	0.514606
0.420447	0.498875
0.436514	0.483451
0.454209	0.466385
0.473170	0.449101
0.491828	0.431187
0.512572	0.413646
0.537743	0.392510
0.560419	0.373211
0.590583	0.350699
0.622500	0.328765
0.655314	0.304515
0.692937	0.278328
0.729032	0.249372
0.769056	0.217673
0.809750	0.189550
0.847783	0.160084
0.888485	0.133638
0.925066	0.104840
0.955072	0.080946
0.975519	0.061152
0.988553	0.049288
0.998434	0.042517
1.000000	0.040010
1.000000	0.040010
1.000000	0.040010
1.000000	0.040010
1.000000	0.040010
1.000000	0.040010
1.000000	0.040010
1.000000	0.040010
1.000000	0.040010
1.000000	0.040010
1.000000	0.040010
1.000000	0.040010


==> data/pr/PASCALContext_val_new_fop_COB_train-glob-noorient_ods.txt <==
Precision	Recall
0.473170	0.449101


==> data/pr/PASCALContext_val_new_fop_COB_train-glob-orient.txt <==
Precision	Recall
0.005391	0.819750
0.005391	0.819750
0.005391	0.819750
0.005705	0.819847
0.012239	0.820623
0.017589	0.818986
0.022607	0.817208
0.027612	0.813917
0.032354	0.810548
0.037079	0.807652
0.042530	0.804767
0.047276	0.800859
0.051757	0.797892
0.056532	0.794268
0.061573	0.791287
0.066140	0.787458
0.071341	0.783464
0.076230	0.780514
0.081257	0.776693
0.086216	0.772498
0.091301	0.769014
0.096099	0.765013
0.100983	0.761195
0.106516	0.757179
0.111780	0.752669
0.116998	0.748763
0.122377	0.744760
0.127983	0.740893
0.134157	0.737036
0.139940	0.732634
0.146205	0.727473
0.151681	0.722615
0.157301	0.717591
0.164405	0.712059
0.170792	0.706491
0.176467	0.700624
0.182759	0.694510
0.188930	0.690090
0.195678	0.685279
0.203551	0.678840
0.210669	0.674254
0.217744	0.668628
0.224741	0.662589
0.232414	0.656950
0.239854	0.650785
0.246949	0.644459
0.254829	0.638541
0.262882	0.631926
0.272114	0.626328
0.281776	0.620600
0.291367	0.613911
0.300767	0.607864
0.310889	0.601076
0.320432	0.593871
0.330785	0.587751
0.340475	0.581113
0.350757	0.573182
0.362380	0.565928
0.373752	0.557607
0.385122	0.548849
0.396870	0.540365
0.408793	0.530409
0.421975	0.522011
0.432927	0.512644
0.445622	0.502790
0.459300	0.493757
0.473064	0.482574
0.487663	0.472479
0.501491	0.462663
0.516569	0.450715
0.531172	0.439665
0.548360	0.428945
0.564992	0.417263
0.581748	0.405739
0.597896	0.394980
0.614722	0.382927
0.633479	0.369800
0.652124	0.357501
0.670893	0.344336
0.692078	0.331010
0.714315	0.314544
0.734219	0.299852
0.758431	0.285373
0.779176	0.268474
0.804014	0.251554
0.827718	0.231885
0.851421	0.211840
0.870757	0.191482
0.893094	0.171531
0.917266	0.149468
0.935977	0.129616
0.954118	0.109169
0.969404	0.087452
0.979305	0.068605
0.990353	0.056405
0.996056	0.046981
0.999452	0.041899
1.000000	0.040010
1.000000	0.040010
1.000000	0.040010
1.000000	0.040010
1.000000	0.040010
1.000000	0.040010
1.000000	0.040010
1.000000	0.040010
1.000000	0.040010
1.000000	0.040010
1.000000	0.040010
1.000000	0.040010


==> data/pr/PASCALContext_val_new_fop_COB_train-glob-orient_ods.txt <==
Precision	Recall
0.516569	0.450715


==> data/pr/PASCALContext_val_new_fop_COB_train-noglob-noorient.txt <==
Precision	Recall
0.005391	0.819746
0.005391	0.819746
0.005391	0.819746
0.006661	0.819808
0.017910	0.817835
0.027100	0.814934
0.036183	0.810282
0.046395	0.804937
0.056409	0.799653
0.066461	0.793167
0.076757	0.786726
0.085623	0.779618
0.093790	0.773384
0.102725	0.768060
0.111557	0.762874
0.119352	0.757054
0.127230	0.750505
0.136336	0.744307
0.145264	0.738328
0.154364	0.732047
0.163222	0.725622
0.172053	0.718967
0.180688	0.711669
0.190659	0.704930
0.199965	0.698109
0.209595	0.691225
0.218645	0.684604
0.228805	0.676579
0.239413	0.667963
0.250191	0.660323
0.260786	0.650184
0.272071	0.640598
0.283723	0.630216
0.297320	0.620589
0.310172	0.609798
0.323774	0.598896
0.338460	0.588079
0.354062	0.575177
0.369465	0.561535
0.386084	0.547544
0.404049	0.532612
0.423375	0.516621
0.445636	0.501940
0.465045	0.485164
0.487227	0.463629
0.511609	0.442196
0.534226	0.419735
0.561160	0.397174
0.587120	0.375661
0.614746	0.352538
0.644312	0.326740
0.675508	0.301161
0.708903	0.276101
0.740864	0.250915
0.777133	0.221429
0.817390	0.192900
0.853841	0.163968
0.886692	0.140283
0.918905	0.113663
0.948880	0.091401
0.967931	0.073454
0.984494	0.060737
0.993048	0.051826
0.997176	0.045312
0.998528	0.041715
0.999642	0.040552
0.999645	0.040126
1.000000	0.040125
1.000000	0.040010
1.000000	0.040010
1.000000	0.040010
1.000000	0.040010
1.000000	0.040010
1.000000	0.040010
1.000000	0.040010
1.000000	0.040010
1.000000	0.040010
1.000000	0.040010
1.000000	0.040010
1.000000	0.040010
1.000000	0.040010
1.000000	0.040010
1.000000	0.040010
1.000000	0.040010
1.000000	0.040010
1.000000	0.040010
1.000000	0.040010
1.000000	0.040010
1.000000	0.040010
1.000000	0.040010
1.000000	0.040010
1.000000	0.040010
1.000000	0.040010
1.000000	0.040010
1.000000	0.040010
1.000000	0.040010
1.000000	0.040010
1.000000	0.040010
1.000000	0.040010
1.000000	0.040010
1.000000	0.040010
1.000000	0.040010
1.000000	0.040010
1.000000	0.040010
1.000000	0.040010
1.000000	0.040010
1.000000	0.040010
1.000000	0.040010
1.000000	0.040010


==> data/pr/PASCALContext_val_new_fop_COB_train-noglob-noorient_ods.txt <==
Precision	Recall
0.487227	0.463629


==> data/pr/PASCALContext_val_new_fop_COB_train-noglob-orient.txt <==
Precision	Recall
0.005392	0.819738
0.005392	0.819738
0.005392	0.819738
0.006073	0.819273
0.016219	0.817803
0.026026	0.812829
0.036653	0.806616
0.048415	0.798785
0.060555	0.789727
0.072850	0.781071
0.084966	0.772298
0.097204	0.761838
0.108918	0.752386
0.122743	0.740986
0.136519	0.730442
0.151190	0.719202
0.166829	0.707584
0.181489	0.695643
0.197127	0.684624
0.213882	0.672462
0.229890	0.659453
0.246299	0.646840
0.263797	0.634429
0.281798	0.621934
0.298843	0.610473
0.316704	0.596896
0.335155	0.582608
0.354683	0.571158
0.374286	0.558004
0.393928	0.542243
0.413415	0.529790
0.433082	0.515577
0.451147	0.501084
0.470080	0.485584
0.490727	0.471876
0.510776	0.456532
0.531036	0.442685
0.551090	0.428664
0.573720	0.412402
0.596654	0.397606
0.618211	0.381425
0.641286	0.364356
0.664421	0.346472
0.687657	0.328590
0.706729	0.311711
0.728421	0.296616
0.751597	0.280287
0.773030	0.263006
0.793802	0.245621
0.817976	0.228200
0.844528	0.210384
0.863831	0.191733
0.886796	0.172855
0.910433	0.153049
0.928949	0.136464
0.946157	0.121017
0.961309	0.105196
0.972177	0.088047
0.980669	0.074316
0.986920	0.064539
0.993193	0.056152
0.996340	0.048862
0.998715	0.043631
0.999552	0.041400
0.999995	0.040375
1.000000	0.040180
1.000000	0.040125
1.000000	0.040010
1.000000	0.040010
1.000000	0.040010
1.000000	0.040010
1.000000	0.040010
1.000000	0.040010
1.000000	0.040010
1.000000	0.040010
1.000000	0.040010
1.000000	0.040010
1.000000	0.040010
1.000000	0.040010
1.000000	0.040010
1.000000	0.040010
1.000000	0.040010
1.000000	0.040010
1.000000	0.040010
1.000000	0.040010
1.000000	0.040010
1.000000	0.040010
1.000000	0.040010
1.000000	0.040010
1.000000	0.040010
1.000000	0.040010
1.000000	0.040010
1.000000	0.040010
1.000000	0.040010
1.000000	0.040010
1.000000	0.040010
1.000000	0.040010
1.000000	0.040010
1.000000	0.040010
1.000000	0.040010
1.000000	0.040010
1.000000	0.040010
1.000000	0.040010
1.000000	0.040010
1.000000	0.040010
1.000000	0.040010
1.000000	0.040010
1.000000	0.040010
1.000000	0.040010


==> data/pr/PASCALContext_val_new_fop_COB_train-noglob-orient_ods.txt <==
Precision	Recall
0.531036	0.442685


==> data/pr/PASCALContext_val_new_fop_MCG-BSDS500.txt <==
Precision	Recall
0.0002045	0.861
0.0002045	0.861
0.0002045	0.861
0.0002045	0.861
0.0007285	0.8499
0.01219	0.7782
0.02716	0.7351
0.04598	0.6973
0.06679	0.6649
0.08745	0.6316
0.1087	0.6034
0.1296	0.5769
0.1499	0.5536
0.1696	0.5319
0.1893	0.5101
0.2084	0.4907
0.2273	0.4711
0.2445	0.4515
0.2608	0.4338
0.2783	0.4174
0.2965	0.4025
0.3129	0.3878
0.3279	0.3731
0.3426	0.3593
0.3579	0.3463
0.3765	0.3351
0.3927	0.3227
0.4082	0.3116
0.4222	0.302
0.4381	0.2914
0.4535	0.2807
0.4665	0.2724
0.4828	0.263
0.4983	0.2546
0.5139	0.2457
0.5284	0.2383
0.5428	0.2308
0.5586	0.2227
0.5761	0.2155
0.5929	0.2085
0.6102	0.2022
0.6261	0.1959
0.6422	0.1888
0.6562	0.1827
0.6708	0.178
0.6857	0.1718
0.7026	0.1648
0.7186	0.1587
0.735	0.1534
0.7475	0.1491
0.7619	0.1446
0.7762	0.1397
0.7879	0.1356
0.8013	0.1313
0.8109	0.1256
0.8248	0.1211
0.8355	0.1165
0.8467	0.1116
0.8588	0.1079
0.8692	0.1042
0.8778	0.1004
0.8873	0.09594
0.8954	0.09143
0.9029	0.08796
0.9103	0.08443
0.9167	0.0821
0.9233	0.07938
0.93	0.07619
0.9367	0.07315
0.9427	0.07027
0.9496	0.06751
0.9547	0.065
0.9598	0.06272
0.9623	0.0609
0.9667	0.05949
0.9696	0.05827
0.9745	0.05665
0.9778	0.05493
0.9804	0.05327
0.9841	0.05134
0.9868	0.04995
0.9889	0.04857
0.9913	0.04733
0.9926	0.04648
0.9945	0.04526
0.9952	0.04448
0.9957	0.04396
0.9967	0.04322
0.9974	0.04231
0.9988	0.042
0.999	0.04135
0.999	0.04126
0.9994	0.04082
0.9996	0.04062
0.9998	0.04045
1	0.04042
1	0.04001
1	0.04001
1	0.04001
1	0.04001
1	0.04001


==> data/pr/PASCALContext_val_new_fop_MCG-BSDS500_ods.txt <==
Precision	Recall
0.376501	0.335094


==> data/pr/PASCALContext_val_new_fop_MCG-HED.txt <==
Precision	Recall
0.02286	0.7389
0.02286	0.7389
0.02286	0.7389
0.02286	0.7389
0.02337	0.7384
0.03409	0.7307
0.04202	0.7267
0.04855	0.7224
0.05478	0.7188
0.06111	0.7152
0.06749	0.7107
0.07305	0.7064
0.07903	0.7022
0.08543	0.6974
0.09165	0.6933
0.09753	0.6891
0.1027	0.6847
0.1079	0.6811
0.1134	0.6764
0.1186	0.6723
0.1239	0.6686
0.129	0.6649
0.1341	0.6607
0.1401	0.6569
0.1459	0.6529
0.1513	0.6494
0.1562	0.6459
0.1615	0.6424
0.1673	0.6386
0.1725	0.6353
0.1782	0.6319
0.1841	0.6278
0.1903	0.6241
0.1954	0.6192
0.2016	0.6159
0.2076	0.612
0.2137	0.6075
0.2195	0.6037
0.2254	0.5991
0.2321	0.5947
0.2374	0.5908
0.244	0.5867
0.2514	0.5827
0.2589	0.5785
0.2659	0.5743
0.2726	0.5698
0.2796	0.5663
0.287	0.5613
0.2952	0.5571
0.3032	0.552
0.3114	0.5474
0.3202	0.5428
0.3283	0.5378
0.336	0.5318
0.3451	0.5269
0.354	0.5212
0.3629	0.5151
0.3718	0.5091
0.3813	0.5026
0.3915	0.4974
0.4012	0.4917
0.4105	0.4853
0.4208	0.4789
0.4315	0.4703
0.4417	0.4624
0.4521	0.4549
0.4632	0.4474
0.4749	0.439
0.4871	0.4302
0.5001	0.422
0.5136	0.4151
0.5268	0.4063
0.5421	0.3969
0.5571	0.3883
0.5709	0.3783
0.5865	0.3684
0.6013	0.3569
0.6163	0.3469
0.6339	0.3351
0.65	0.3231
0.67	0.3119
0.6883	0.2998
0.7072	0.2875
0.7291	0.2725
0.7494	0.2596
0.7751	0.2417
0.799	0.2242
0.8253	0.2064
0.8519	0.1874
0.8757	0.1689
0.8982	0.1501
0.9247	0.1267
0.9452	0.1046
0.9611	0.08541
0.974	0.06834
0.9865	0.05526
0.9956	0.04761
0.9994	0.04235
1	0.0401
1	0.04001
1	0.04001


==> data/pr/PASCALContext_val_new_fop_MCG-HED_ods.txt <==
Precision	Recall
0.513555	0.415146


==> data/pr/PASCALContext_val_new_fop_ResNet50-Side.txt <==
Precision	Recall
4.618e-05	0.856
4.618e-05	0.856
4.618e-05	0.856
4.618e-05	0.856
8.835e-05	0.8553
0.001705	0.8447
0.00303	0.832
0.005577	0.8202
0.008264	0.8102
0.01119	0.8035
0.01421	0.7989
0.01766	0.7941
0.02115	0.7902
0.02477	0.7862
0.02861	0.7816
0.03232	0.7776
0.03651	0.7728
0.04056	0.7689
0.04503	0.7648
0.04979	0.7607
0.05461	0.7571
0.05983	0.7536
0.06487	0.7502
0.07007	0.7466
0.07494	0.7427
0.08037	0.7382
0.08631	0.7338
0.09253	0.7294
0.09896	0.7249
0.1052	0.7194
0.1114	0.7153
0.1189	0.7106
0.1255	0.7057
0.1324	0.7007
0.1394	0.6956
0.1466	0.6911
0.154	0.6851
0.1615	0.68
0.17	0.6743
0.1778	0.6686
0.1862	0.6623
0.194	0.6564
0.2023	0.6503
0.2114	0.6445
0.2204	0.6392
0.2287	0.6331
0.2372	0.6267
0.2458	0.6203
0.2551	0.6136
0.2643	0.6064
0.2737	0.5993
0.2838	0.592
0.2939	0.5843
0.3043	0.5762
0.3158	0.5687
0.3263	0.5611
0.3372	0.5513
0.3501	0.542
0.3617	0.5326
0.3755	0.5229
0.3889	0.5116
0.4013	0.5018
0.4167	0.4913
0.4292	0.4789
0.4436	0.4662
0.4565	0.4529
0.4713	0.4405
0.4873	0.4285
0.5026	0.4143
0.5197	0.398
0.5359	0.3839
0.5534	0.3666
0.5724	0.3501
0.592	0.3318
0.6172	0.3141
0.6405	0.296
0.6658	0.2772
0.6941	0.2584
0.7236	0.2407
0.749	0.2241
0.7789	0.2049
0.8072	0.1837
0.8309	0.1657
0.8598	0.1447
0.8852	0.125
0.9102	0.112
0.9311	0.09757
0.9483	0.08256
0.9648	0.07053
0.977	0.06281
0.9837	0.05528
0.9912	0.04934
0.9942	0.04652
0.9974	0.04358
0.9996	0.04195
0.9998	0.04099
1	0.04048
1	0.04036
1	0.04001
1	0.04001
1	0.04001


==> data/pr/PASCALContext_val_new_fop_ResNet50-Side_ods.txt <==
Precision	Recall
0.487301	0.428541


==> data/pr/PASCALContext_val_new_fop_VGGNet-Side.txt <==
Precision	Recall
4.448e-05	0.8622
4.448e-05	0.8622
4.448e-05	0.8622
4.448e-05	0.8622
9.335e-05	0.8615
0.000981	0.8493
0.002107	0.8323
0.003435	0.8164
0.005271	0.8029
0.007633	0.794
0.01009	0.7876
0.01266	0.7823
0.01614	0.7759
0.01941	0.7695
0.02301	0.7636
0.02666	0.758
0.03045	0.7525
0.03419	0.747
0.03835	0.7416
0.04262	0.7366
0.04763	0.7309
0.05222	0.7257
0.05749	0.7202
0.06259	0.7151
0.06819	0.7089
0.07396	0.7034
0.08019	0.6976
0.08633	0.6908
0.09256	0.6845
0.09921	0.6778
0.1064	0.6714
0.1139	0.6651
0.1214	0.6586
0.1287	0.652
0.137	0.6445
0.1461	0.6381
0.1549	0.6298
0.1633	0.6218
0.1725	0.6138
0.1817	0.6058
0.1918	0.5987
0.2017	0.5908
0.2122	0.5832
0.2226	0.5761
0.2338	0.5679
0.2449	0.5601
0.2564	0.5505
0.2699	0.5422
0.2821	0.5336
0.295	0.5247
0.3099	0.515
0.3242	0.5042
0.3377	0.4951
0.3541	0.4843
0.3691	0.4751
0.3844	0.4665
0.3987	0.4576
0.4141	0.4472
0.428	0.4363
0.4441	0.4263
0.4606	0.4157
0.4775	0.4062
0.4939	0.3948
0.5102	0.3851
0.5258	0.3762
0.5452	0.366
0.5619	0.3549
0.5805	0.3431
0.5966	0.3311
0.6152	0.3188
0.6373	0.3071
0.66	0.2934
0.6778	0.2802
0.6998	0.2645
0.7202	0.248
0.7424	0.2323
0.7641	0.2168
0.7881	0.1998
0.8089	0.1835
0.8354	0.1683
0.8577	0.1505
0.8804	0.1341
0.9014	0.1179
0.9258	0.1037
0.9456	0.09018
0.9588	0.08049
0.9691	0.0714
0.9771	0.06323
0.9844	0.05719
0.9907	0.05077
0.9929	0.04702
0.9969	0.04384
0.999	0.042
0.9994	0.04117
1	0.04025
1	0.04013
1	0.04001
1	0.04001
1	0.04001
1	0.04001
1	0.04001


==> data/pr/PASCALContext_val_new_fop_VGGNet-Side_ods.txt <==
Precision	Recall
0.477471	0.406237

